ExoClock Project IV: A homogeneous catalogue of 620 updated exoplanet ephemerides

The ExoClock project is an open platform aiming to monitor exoplanets by integrating observations from space and ground based telescopes. This study presents an updated catalogue of 620 exoplanet ephemerides, integrating 30000 measurements from ground-based telescopes (the ExoClock network), literature, and space telescopes (Kepler, K2 and TESS). The updated catalogue includes 277 planets from TESS which require special observing strategies due to their shallow transits or bright host stars. This study demonstrates that data from larger telescopes and the employment of new methodologies such as synchronous observations with small telescopes, are capable of monitoring special cases of planets. The new ephemerides show that 45% of the planets required an update while the results show an improvement of one order of magnitude in prediction uncertainty. The collective analysis also enabled the identification of new planets showing TTVs, highlighting the importance of extensive observing coverage. Developed in the context of the ESA's Ariel space mission, with the goal of delivering a catalogue with reliable ephemerides to increase the mission efficiency, ExoClock's scope and service have grown well beyond the remit of Ariel. The ExoClock project has been operating in the framework of open science, and all tools and products are accessible to everyone within academia and beyond, to support efficient scheduling of future exoplanet observations, especially from larger telescopes where the pressure for time allocation efficiency is higher (Ariel, JWST, VLT, ELT, Subaru etc). The inclusion of diverse audiences in the process and the collaborative mode not only foster democratisation of science but also enhance the quality of the results.

==> tab_parameters.csv <==
Planet,T_0 (BJD_TDB),T_0 e1,T_0 e2,P (days),P e1,P e2,Ephemeris reference,Stellar T_eff (K),Stellar T_eff e1,Stellar T_eff e2,Stellar log(g) (cgs),Stellar log(g) e1,Stellar log(g) e2,Stellar parameters reference,Rp/Rs,Rp/Rs e1,Rp/Rs e2,Rp/Rs adjusted?,a/Rs,a/Rs e1,a/Rs e2,a/Rs adjusted?,i (deg),i e1,i e2,i adjusted?,e,e e1,e e2,omega (deg),omega e1,omega e2,Transit parameters reference
55Cnce,2459370.807543,9.3e-05,-9.3e-05,0.73654625,1.5e-07,-1.5e-07,2023ApJS..265....4K,5234.0,30.0,-30.0,4.45,0.08,-0.08,2011A&A...533A.114D,0.0187,0.0004,-0.0004,False,3.47,0.07,-0.07,False,83.6,0.6,-0.6,False,-,-,-,-,-,-,2019A&A...631A.129S
CoRoT-11b,2456019.9622,0.00037,-0.00037,2.99427803,4.9e-07,-4.9e-07,2023ApJS..265....4K,6440.0,120.0,-120.0,4.22,0.23,-0.23,2010A&A...524A..55G,0.107,0.0005,-0.0005,False,6.89,0.08,-0.08,False,83.17,0.15,-0.15,False,-,-,-,-,-,-,2010A&A...524A..55G
CoRoT-19b,2455701.7154,0.00048,-0.00048,3.8971379,1.6e-06,-1.6e-06,2023ApJS..265....4K,6090.0,70.0,-70.0,4.07,0.03,-0.03,2012A&A...537A.136G,0.0786,0.0004,-0.0004,False,6.7,0.1,-0.1,False,88.0,0.7,-0.7,False,-,-,-,-,-,-,2012A&A...537A.136G
CoRoT-1b,2456268.99119,0.00012,-0.00012,1.50896877,8e-08,-8e-08,2022ApJS..259...62I,5950.0,150.0,-150.0,4.25,0.3,-0.3,2008A&A...482L..17B,0.1388,0.0021,-0.0021,False,4.92,0.08,-0.08,False,85.1,0.5,-0.5,False,-,-,-,-,-,-,2008A&A...482L..17B
CoRoT-2b,2457683.44158,0.00016,-0.00016,1.74299705,1.5e-07,-1.5e-07,2023ApJS..265....4K,5696.0,70.0,-70.0,4.42,0.12,-0.12,2010A&A...517A..40C,0.1667,0.0006,-0.0006,False,6.7,0.03,-0.03,False,87.84,0.1,-0.1,False,-,-,-,-,-,-,2008A&A...482L..21A
CoRoT-3b,2454283.13388,0.00024,-0.00024,4.2567994,3.5e-06,-3.5e-06,2017A&A...602A.107B,6740.0,140.0,-140.0,4.22,0.07,-0.07,2008A&A...491..889D,0.06632,0.00063,-0.00063,False,7.96,0.43,-0.34,False,86.1,0.73,-0.52,False,-,-,-,-,-,-,2009A&A...506..377T
CoRoT-5b,2456665.4696,0.00065,-0.00065,4.0379156,1.2e-06,-1.2e-06,2022ApJS..259...62I,6100.0,65.0,-65.0,4.19,0.03,-0.03,2009A&A...506..281R,0.1155,0.00083,-0.00083,False,9.54,0.2,-0.19,False,85.68,0.18,-0.17,False,-,-,-,-,-,-,2019MNRAS.483..824R
EPIC211945201b,2458094.44793,0.00024,-0.00024,19.4921498,7.7e-06,-7.7e-06,2023ApJS..265....4K,6025.0,100.0,-100.0,4.25,0.1,-0.1,2018AJ....156....3C,0.0407,0.0003,-0.0003,False,23.1,0.5,-0.5,False,87.9,0.06,-0.06,False,-,-,-,-,-,-,2018AJ....156....3C
EPIC246851721b,2458439.87506,0.00025,-0.00025,6.1802679,2e-06,-2e-06,2023ApJS..265....4K,6202.0,52.0,-50.0,4.16,0.02,-0.02,2018AJ....156..250Y,0.068,0.003,-0.003,False,9.8,0.17,-0.17,False,86.21,0.17,-0.17,False,-,-,-,-,-,-,2018AJ....156..250Y
G9-40b,2458319.65105,0.00013,-0.00013,5.7459996,2e-06,-2e-06,2023ApJS..265....4K,3348.0,32.0,-32.0,4.93,0.03,-0.03,2020AJ....159..100S,0.0605,0.0026,-0.0026,False,27.0,5.4,-3.7,False,88.57,0.63,-0.47,False,-,-,-,-,-,-,2020AJ....159..100S
GJ1132b,2458031.60114,0.00011,-0.00011,1.6289304,1.3e-06,-1.3e-06,2023ApJS..265....4K,3270.0,140.0,-140.0,5.05,0.09,-0.09,2015Natur.527..204B,0.051,0.003,-0.003,False,16.0,1.1,-1.1,False,88.6,0.5,-0.5,False,-,-,-,-,-,-,2015Natur.527..204B
GJ1214b,2455886.320526,2.3e-05,-2.3e-05,1.580404571,4.2e-08,-4.2e-08,2023ApJS..265....4K,3026.0,130.0,-130.0,4.99,0.03,-0.03,2009Natur.462..891C,0.116,0.0005,-0.0005,False,15.31,0.21,-0.29,False,89.3,0.4,-0.3,False,-,-,-,-,-,-,2012ApJ...747...35B
GJ1252b,2458876.9451,0.00086,-0.00086,0.5182464,2.3e-06,-2.3e-06,2023ApJS..265....4K,3458.0,140.0,-133.0,4.835,0.068,-0.067,2020ApJ...890L...7S,0.02802,0.0009,-0.0009,False,5.05,0.42,-0.42,False,85.0,2.1,-1.8,False,-,-,-,-,-,-,2020ApJ...890L...7S
GJ3090b,2458370.41849,0.00034,-0.00034,2.853136,6.4e-05,-6.4e-05,2022A&A...665A..91A,3556.0,70.0,-70.0,4.73,0.03,-0.03,2022A&A...665A..91A,0.0379,0.0011,-0.0011,False,13.18,0.42,-0.42,False,87.14,0.79,-0.3,False,-,-,-,-,-,-,2022A&A...665A..91A
GJ3470b,2456974.68988,5.9e-05,-5.9e-05,3.3366524,1.4e-07,-1.4e-07,2023ApJS..265....4K,3600.0,200.0,-200.0,4.77,0.12,-0.12,2012A&A...546A..27B,0.0764,0.0004,-0.0004,False,13.9,0.4,-0.5,False,88.9,0.6,-0.5,False,0.017,0.016,-0.012,1.7,1.0,-1.2,2014MNRAS.443.1810B
GJ357b,2458824.588,0.00091,-0.00091,3.930623,1e-05,-1e-05,2023ApJS..265....4K,3505.0,51.0,-51.0,4.94,0.07,-0.07,2019A&A...628A..39L,0.0331,0.0009,-0.0009,False,19.4,1.4,-1.3,True,89.12,0.37,-0.31,False,-,-,-,-,-,-,2019A&A...628A..39L
GJ436b,2455290.751684,5.2e-05,-5.2e-05,2.643897621,9.6e-08,-9.6e-08,2023ApJS..265....4K,3350.0,300.0,-300.0,4.84,0.02,-0.01,2008ApJ...677.1324T,0.0831,0.0003,-0.0003,False,14.367,0.021,-0.021,True,86.7,0.03,-0.03,False,-,-,-,-,-,-,2011ApJ...735...27K
GJ486b,2458931.15935,0.00042,-0.00042,1.467119,3.1e-05,-3.1e-05,2021Sci...371.1038T,3340.0,54.0,-54.0,4.906,0.04,-0.04,2021Sci...371.1038T,0.0366,0.0011,-0.0011,False,10.94,0.17,-0.18,False,88.6,1.0,-1.4,False,-,-,-,-,-,-,2021Sci...371.1038T
GJ9827b,2457831.9172,0.00026,-0.00026,1.2089749,1e-06,-1e-06,2023ApJS..265....4K,4255.0,110.0,-110.0,4.7,0.15,-0.15,2017AJ....154..266N,0.024,0.0004,-0.0004,False,6.72,0.08,-0.09,False,86.1,0.4,-0.3,False,-,-,-,-,-,-,2019MNRAS.484.3731R
GJ9827c,2457851.64378,0.00075,-0.00075,3.6481145,9.6e-06,-9.6e-06,2023ApJS..265....4K,4255.0,110.0,-110.0,4.7,0.15,-0.15,2017AJ....154..266N,0.01887,0.00034,-0.00034,False,14.04,0.17,-0.17,False,88.19,0.21,-0.18,False,-,-,-,-,-,-,2019MNRAS.484.3731R
GJ9827d,2457740.9611,0.0004,-0.0004,6.20147,6e-05,-6e-05,2018AJ....155...72R,4255.0,110.0,-110.0,4.7,0.15,-0.15,2017AJ....154..266N,0.0307,0.0006,-0.0006,False,20.0,0.23,-0.25,False,87.44,0.04,-0.04,False,-,-,-,-,-,-,2019MNRAS.484.3731R
GPX-1b,2458770.23823,0.0004,-0.0004,1.744579,8e-06,-8e-06,2021MNRAS.505.4956B,7000.0,200.0,-200.0,4.27,0.05,-0.05,2021MNRAS.505.4956B,0.095,0.002,-0.002,False,4.67,0.55,-0.32,False,79.9,0.7,-0.6,False,-,-,-,-,-,-,2021MNRAS.505.4956B
Gaia-1b,2458468.68524,0.00057,-0.00057,3.052524,1.7e-05,-1.7e-05,2022A&A...663A.101P,5470.0,110.0,-110.0,4.46002695753154,0.04214733982593696,-0.04214733982593696,2022A&A...663A.101P,0.1325,0.0059,-0.0059,False,9.13,0.21,-0.21,False,85.73,0.47,-0.41,False,-,-,-,-,-,-,2022A&A...663A.101P
Gaia-2b,2458843.98875,0.00019,-0.00019,3.6915224,3.9e-06,-3.9e-06,2022A&A...663A.101P,5720.0,84.0,-84.0,4.387138832290847,0.049904172471883654,-0.049904172471883654,2022A&A...663A.101P,0.1276,0.0051,-0.0051,False,8.67,0.3,-0.3,False,85.21,0.25,-0.25,False,-,-,-,-,-,-,2022A&A...663A.101P
HAT-P-11b,2455798.515261,2.3e-05,-2.3e-05,4.88780201,1.7e-07,-1.7e-07,2023ApJS..265....4K,4780.0,50.0,-50.0,4.6,0.03,-0.03,2010ApJ...710.1724B,0.0576,0.0009,-0.0009,False,15.58,0.17,-0.82,False,88.5,0.6,-0.6,False,0.2,0.05,-0.05,355.2,17.3,-17.3,2010ApJ...710.1724B
HAT-P-12b,2456851.481119,6e-05,-6e-05,3.21305762,1.5e-07,-1.5e-07,2023ApJS..265....4K,4650.0,60.0,-60.0,4.61,0.01,-0.01,2009ApJ...706..785H,0.1406,0.0013,-0.0013,False,11.77,0.15,-0.21,False,89.0,0.4,-0.4,False,-,-,-,-,-,-,2009ApJ...706..785H
HAT-P-13b,2455631.47279,0.00019,-0.00019,2.91624268,4.7e-07,-4.7e-07,2023ApJS..265....4K,5653.0,90.0,-90.0,4.13,0.04,-0.04,2009ApJ...707..446B,0.0844,0.0013,-0.0013,False,5.8,0.3,-0.3,False,83.4,0.6,-0.6,False,0.021,0.009,-0.009,181.0,45.0,-45.0,2009ApJ...707..446B
HAT-P-14b,2457304.81275,0.00015,-0.00015,4.62766098,3.4e-07,-3.4e-07,2023ApJS..265....4K,6600.0,90.0,-90.0,4.25,0.03,-0.03,2010ApJ...715..458T,0.0805,0.0011,-0.0011,False,8.51,0.15,-0.15,True,83.77,0.18,-0.18,False,-,-,-,-,-,-,2016ApJ...819...27F
HAT-P-15b,2456159.44417,0.00017,-0.00017,10.86345165,8.9e-07,-8.9e-07,2023ApJS..265....4K,5568.0,90.0,-90.0,4.38,0.03,-0.03,2010ApJ...724..866K,0.1019,0.0009,-0.0009,False,19.2,0.6,-0.6,False,89.1,0.2,-0.2,False,0.19,0.019,-0.019,262.0,1.0,-1.0,2010ApJ...724..866K
HAT-P-16b,2457237.26396,0.00013,-0.00013,2.77596748,2.1e-07,-2.1e-07,2023ApJS..265....4K,6158.0,80.0,-80.0,4.34,0.03,-0.03,2010ApJ...720.1118B,0.1071,0.0014,-0.0014,False,7.2,0.3,-0.3,False,86.6,0.7,-0.7,False,0.036,0.004,-0.004,214.0,8.0,-8.0,2010ApJ...720.1118B
HAT-P-17b,2456703.460703,5e-05,-5e-05,10.33853522,7e-07,-7e-07,2023ApJS..265....4K,5246.0,80.0,-80.0,4.52,0.02,-0.02,2012ApJ...749..134H,0.1238,0.001,-0.001,False,22.6,0.5,-0.5,False,89.2,0.2,-0.1,False,0.342,0.006,-0.006,201.0,1.0,-1.0,2012ApJ...749..134H
HAT-P-18b,2457408.449133,8.1e-05,-8.1e-05,5.50802941,5.3e-07,-5.3e-07,2023ApJS..265....4K,4803.0,80.0,-80.0,4.57,0.04,-0.04,2011ApJ...726...52H,0.1356,0.0028,-0.0028,False,16.39,0.24,-0.24,False,88.53,0.16,-0.16,False,-,-,-,-,-,-,2017MNRAS.468.3907K
HAT-P-19b,2456927.55807,0.00011,-0.00011,4.00878423,4.4e-07,-4.4e-07,2023ApJS..265....4K,4990.0,130.0,-130.0,4.54,0.05,-0.05,2011ApJ...726...52H,0.1418,0.002,-0.002,False,12.2,0.7,-0.7,False,88.2,0.4,-0.4,False,0.07,0.04,-0.04,256.0,77.0,-77.0,2011ApJ...726...52H
HAT-P-1b,2456476.03405,0.00019,-0.00019,4.46529913,3.7e-07,-3.7e-07,2023ApJS..265....4K,5975.0,120.0,-120.0,4.38,0.03,-0.03,2008ApJ...677.1324T,0.11802,0.00018,-0.00018,False,9.85,0.07,-0.07,False,85.63,0.06,-0.06,False,-,-,-,-,-,-,2014MNRAS.437...46N
HAT-P-20b,2457959.12043,5.6e-05,-5.6e-05,2.87531773,1.1e-07,-1.1e-07,2023ApJS..265....4K,4595.0,80.0,-80.0,4.63,0.02,-0.02,2011ApJ...742..116B,0.1284,0.0016,-0.0016,False,11.2,0.3,-0.3,False,86.8,0.2,-0.2,False,0.015,0.005,-0.005,317.0,130.0,-130.0,2011ApJ...742..116B
HAT-P-21b,2458159.89639,0.00027,-0.00027,4.12448852,6.9e-07,-6.9e-07,2023ApJS..265....4K,5588.0,80.0,-80.0,4.33,0.06,-0.06,2011ApJ...742..116B,0.095,0.0022,-0.0022,False,9.6,0.7,-0.7,False,87.2,0.7,-0.7,False,0.228,0.016,-0.016,309.0,3.0,-3.0,2011ApJ...742..116B
HAT-P-22b,2458261.30598,6.9e-05,-6.9e-05,3.21223218,1.9e-07,-1.9e-07,2023ApJS..265....4K,5302.0,80.0,-80.0,4.36,0.04,-0.04,2011ApJ...742..116B,0.1065,0.0017,-0.0017,False,8.6,0.3,-0.3,False,86.9,0.6,-0.5,False,0.016,0.009,-0.009,156.0,66.0,-66.0,2011ApJ...742..116B
HAT-P-23b,2457742.57379,7.2e-05,-7.2e-05,1.212886397,7.4e-08,-7.4e-08,2023ApJS..265....4K,5905.0,80.0,-80.0,4.33,0.05,-0.05,2011ApJ...742..116B,0.1162,0.0008,-0.0008,False,4.55,0.09,-0.09,False,85.7,0.9,-0.9,False,-,-,-,-,-,-,2015A&A...577A..54C
HAT-P-24b,2458011.8958,0.00014,-0.00014,3.35524439,2.6e-07,-2.6e-07,2023ApJS..265....4K,6373.0,80.0,-80.0,4.27,0.04,-0.04,2010ApJ...725.2017K,0.097,0.0012,-0.0012,False,7.6,0.3,-0.3,False,88.6,0.7,-0.7,False,0.067,0.024,-0.024,197.0,36.0,-36.0,2010ApJ...725.2017K
HAT-P-25b,2457759.39314,0.00015,-0.00015,3.65281524,3.7e-07,-3.7e-07,2023ApJS..265....4K,5500.0,80.0,-80.0,4.48,0.04,-0.04,2012ApJ...745...80Q,0.1269,0.0011,-0.0011,False,10.9,0.3,-0.3,False,88.2,0.5,-0.4,False,0.023,0.022,-0.014,287.0,52.0,-17.0,2018PASP..130f4401W
HAT-P-26b,2456901.059458,9.4e-05,-9.4e-05,4.2345002,6.4e-07,-6.4e-07,2023ApJS..265....4K,5079.0,88.0,-88.0,4.56,0.06,-0.06,2011ApJ...728..138H,0.0737,0.0012,-0.0012,False,13.1,0.8,-0.8,False,88.6,0.5,-0.9,False,0.12,0.06,-0.06,54.0,165.0,-165.0,2011ApJ...728..138H
HAT-P-27b,2457128.31066,0.00013,-0.00013,3.03957804,2.4e-07,-2.4e-07,2023ApJS..265....4K,5300.0,90.0,-90.0,4.51,0.04,-0.04,2011ApJ...734..109B,0.119,0.003,-0.003,False,9.7,0.12,-0.12,False,84.7,0.4,-0.7,False,0.08,0.05,-0.05,63.0,64.0,-64.0,2011ApJ...734..109B
HAT-P-28b,2458134.11472,0.0003,-0.0003,3.25721296,8e-07,-8e-07,2023ApJS..265....4K,5680.0,90.0,-90.0,4.36,0.06,-0.06,2011ApJ...733..116B,0.113,0.0024,-0.0024,False,8.4,0.6,-0.6,False,88.0,0.9,-0.9,False,0.05,0.03,-0.03,233.0,90.0,-90.0,2011ApJ...733..116B
HAT-P-29b,2457652.90414,0.00048,-0.00048,5.7233685,2.2e-06,-2.2e-06,2023ApJS..265....4K,6087.0,88.0,-88.0,4.34,0.06,-0.06,2011ApJ...733..116B,0.0885,0.0012,-0.0012,False,11.6,0.6,-0.6,False,88.0,0.6,-0.6,False,0.07,0.03,-0.03,203.0,29.0,-36.0,2018AJ....156..181W
HAT-P-2b,2458657.66292,0.00011,-0.00011,5.63346785,6.1e-07,-6.1e-07,2023ApJS..265....4K,6290.0,110.0,-110.0,4.2,0.04,-0.05,2008ApJ...677.1324T,0.07227,0.00061,-0.00061,False,8.99,0.39,-0.41,False,86.72,1.12,-0.87,False,0.5171,0.0033,-0.0033,185.22,0.95,-0.95,2010MNRAS.401.2665P
HAT-P-30b,2457825.80333,0.00011,-0.00011,2.81060097,2.1e-07,-2.1e-07,2023ApJS..265....4K,6304.0,88.0,-88.0,4.36,0.03,-0.03,2011ApJ...735...24J,0.1109,0.0016,-0.0016,False,6.771,0.013,-0.012,False,82.7,0.19,-0.19,False,-,-,-,-,-,-,2016AcA....66...55M
HAT-P-31b,2458940.75332,0.00034,-0.00034,5.0052702,3.1e-06,-3.1e-06,2023ApJS..265....4K,6065.0,100.0,-100.0,4.26,0.18,-0.18,2011AJ....142...95K,0.08513,0.00044,-0.00044,True,9.34,0.15,-0.15,True,87.1,1.8,-2.7,False,0.245,0.004,-0.004,274.3,1.8,-1.8,2011AJ....142...95K
HAT-P-32b,2456265.154123,4.4e-05,-4.4e-05,2.150008197,8.9e-08,-8.9e-08,2023ApJS..265....4K,6207.0,88.0,-88.0,4.329,0.021,-0.021,2011ApJ...742...59H,0.1489,0.0006,-0.0006,False,5.34,0.04,-0.04,False,89.0,0.7,-0.8,False,0.16,0.05,-0.03,50.0,27.0,-18.0,2019AJ....157...82W
HAT-P-33b,2458078.129918,8.8e-05,-8.8e-05,3.47447703,1.8e-07,-1.8e-07,2023ApJS..265....4K,6446.0,88.0,-88.0,4.146,0.02,-0.02,2011ApJ...742...59H,0.1058,0.0011,-0.0011,False,6.3889,0.075,-0.0075,True,87.2,0.0,-0.1,False,-,-,-,-,-,-,2011ApJ...742...59H
HAT-P-34b,2458708.63767,0.00018,-0.00018,5.45264682,9.2e-07,-9.2e-07,2023ApJS..265....4K,6442.0,88.0,-88.0,4.21,0.08,-0.08,2012AJ....144...19B,0.08,0.003,-0.003,False,9.5,0.6,-0.6,False,87.1,1.2,-1.2,False,0.44,0.03,-0.03,20.0,14.0,-14.0,2012AJ....144...19B
HAT-P-35b,2457620.79024,0.00037,-0.00037,3.6466584,9e-07,-9e-07,2023ApJS..265....4K,6096.0,88.0,-88.0,4.214,0.067,-0.065,2012AJ....144...19B,0.0954,0.0027,-0.0027,False,7.45,0.37,-0.37,False,87.3,1.0,-1.0,False,0.025,0.018,-0.018,248.0,93.0,-93.0,2012AJ....144...19B
HAT-P-36b,2457885.383994,9.4e-05,-9.4e-05,1.327346813,9.7e-08,-9.7e-08,2023ApJS..265....4K,5560.0,100.0,-100.0,4.36,0.05,-0.05,2012AJ....144...19B,0.126,0.0011,-0.0011,False,4.67,0.04,-0.03,False,85.2,0.7,-0.6,False,0.063,0.021,-0.023,51.0,20.0,-19.0,2019AJ....157...82W
HAT-P-37b,2457938.84392,0.00016,-0.00016,2.79744256,4.1e-07,-4.1e-07,2023ApJS..265....4K,5500.0,100.0,-100.0,4.52,0.06,-0.06,2012AJ....144...19B,0.1394,0.002,-0.002,False,9.19,0.31,-0.25,False,86.7,0.4,-0.3,False,-,-,-,-,-,-,2016AcA....66...55M
HAT-P-38b,2457570.76143,0.00011,-0.00011,4.64032787,8.8e-07,-8.8e-07,2023ApJS..265....4K,5330.0,100.0,-100.0,4.46,0.1,-0.1,2012PASJ...64...97S,0.0918,0.0016,-0.0016,False,12.2,1.0,-1.0,False,88.3,0.7,-0.7,False,0.07,0.05,-0.05,240.0,104.0,-104.0,2012PASJ...64...97S
HAT-P-39b,2458089.92057,0.00019,-0.00019,3.5438737,3.4e-07,-3.4e-07,2023ApJS..265....4K,6430.0,100.0,-100.0,4.17,0.05,-0.05,2012AJ....144..139H,0.099,0.003,-0.003,False,6.74,0.25,-0.25,False,87.0,1.0,-1.0,False,-,-,-,-,-,-,2012AJ....144..139H
HAT-P-3b,2456843.022438,8.1e-05,-8.1e-05,2.89973815,1.3e-07,-1.3e-07,2023ApJS..265....4K,5185.0,80.0,-80.0,4.56,0.03,-0.03,2008ApJ...677.1324T,0.1063,0.002,-0.002,False,10.4,0.5,-0.5,False,87.1,0.6,-0.6,False,-,-,-,-,-,-,2011AJ....141..179C
HAT-P-40b,2456651.13368,0.00042,-0.00042,4.4572184,1.2e-06,-1.2e-06,2023ApJS..265....4K,6080.0,100.0,-100.0,3.93,0.04,-0.04,2012AJ....144..139H,0.0807,0.0014,-0.0014,False,5.92,0.06,-0.14,False,88.3,0.9,-0.9,False,-,-,-,-,-,-,2012AJ....144..139H
HAT-P-41b,2458071.24389,0.00015,-0.00015,2.69404968,9.6e-07,-9.6e-07,2023ApJS..265....4K,6390.0,100.0,-100.0,4.14,0.03,-0.03,2012AJ....144..139H,0.1028,0.0016,-0.0016,False,5.44,0.09,-0.15,False,87.7,1.0,-1.0,False,-,-,-,-,-,-,2012AJ....144..139H
HAT-P-42b,2458941.87092,0.0002,-0.0002,4.64183885,8.7e-07,-8.7e-07,2023ApJS..265....4K,5743.0,50.0,-50.0,4.14,0.07,-0.07,2013A&A...558A..86B,0.086,0.003,-0.003,False,8.1,0.8,-0.5,False,85.9,1.3,-0.8,False,-,-,-,-,-,-,2013A&A...558A..86B
HAT-P-43b,2458223.6022,0.00011,-0.00011,3.33268054,4e-07,-4e-07,2023ApJS..265....4K,5645.0,74.0,-74.0,4.37,0.02,-0.02,2013A&A...558A..86B,0.1193,0.0018,-0.0018,False,8.64,0.12,-0.28,False,88.7,0.7,-0.7,False,-,-,-,-,-,-,2013A&A...558A..86B
HAT-P-44b,2457679.78645,0.00028,-0.00028,4.30119043,8.2e-07,-8.2e-07,2023ApJS..265....4K,5295.0,100.0,-100.0,4.46,0.06,-0.06,2014AJ....147..128H,0.1343,0.001,-0.001,False,11.5,0.5,-0.8,False,89.1,0.4,-0.4,False,-,-,-,-,-,-,2014AJ....147..128H
HAT-P-45b,2458082.99115,0.00035,-0.00035,3.12899506,5.9e-07,-5.9e-07,2023ApJS..265....4K,6330.0,100.0,-100.0,4.3,0.06,-0.06,2014AJ....147..128H,0.111,0.0021,-0.0021,False,7.4,0.4,-0.6,False,87.8,0.9,-0.9,False,-,-,-,-,-,-,2014AJ....147..128H
HAT-P-46b,2456736.78473,0.00028,-0.00028,4.46313574,8.6e-07,-8.6e-07,2023ApJS..265....4K,6120.0,100.0,-100.0,4.25,0.11,-0.11,2014AJ....147..128H,0.0942,0.0017,-0.0017,False,8.9,0.9,-1.2,False,85.5,0.8,-2.3,False,0.12,0.12,-0.12,70.0,87.0,-87.0,2014AJ....147..128H
HAT-P-49b,2459013.12497,0.0002,-0.0002,2.69155536,5.4e-07,-5.4e-07,2023ApJS..265....4K,6820.0,52.0,-52.0,4.1,0.04,-0.04,2014AJ....147...84B,0.0792,0.0019,-0.0019,False,5.13,0.19,-0.3,False,86.2,1.7,-1.7,False,-,-,-,-,-,-,2014AJ....147...84B
HAT-P-4b,2455584.57238,0.00018,-0.00018,3.05652301,2.9e-07,-2.9e-07,2023ApJS..265....4K,5860.0,80.0,-80.0,4.36,0.11,-0.11,2008ApJ...677.1324T,0.086,0.008,-0.008,False,6.0,0.3,-0.3,False,89.7,0.3,-0.3,False,-,-,-,-,-,-,2011ApJ...726...94C
HAT-P-50b,2458402.63014,0.00022,-0.00022,3.12200511,5e-07,-5e-07,2023ApJS..265....4K,6280.0,49.0,-49.0,4.07,0.03,-0.03,2015AJ....150..168H,0.0782,0.0012,-0.0012,False,5.68,0.19,-0.19,False,83.7,0.6,-0.6,False,-,-,-,-,-,-,2015AJ....150..168H
HAT-P-51b,2458345.31404,0.00019,-0.00019,4.21802122,6.5e-07,-6.5e-07,2023ApJS..265....4K,5449.0,50.0,-50.0,4.39,0.03,-0.03,2015AJ....150..168H,0.1278,0.002,-0.002,False,10.5,0.3,-0.4,False,88.5,0.6,-0.6,False,-,-,-,-,-,-,2015AJ....150..168H
HAT-P-52b,2458233.96601,0.0002,-0.0002,2.7535976,3.6e-07,-3.6e-07,2023ApJS..265....4K,5131.0,50.0,-50.0,4.48,0.05,-0.05,2015AJ....150..168H,0.116,0.003,-0.003,False,8.9,0.5,-0.5,False,87.0,0.9,-0.9,False,-,-,-,-,-,-,2015AJ....150..168H
HAT-P-53b,2457898.96242,0.00039,-0.00039,1.96162371,5.2e-07,-5.2e-07,2023ApJS..265....4K,5956.0,50.0,-50.0,4.31,0.04,-0.04,2015AJ....150..168H,0.112,0.0019,-0.0019,False,5.6,0.3,-0.3,False,86.2,1.5,-1.5,False,-,-,-,-,-,-,2015AJ....150..168H
HAT-P-54b,2458624.814979,9.8e-05,-9.8e-05,3.79985297,3.8e-07,-3.8e-07,2023ApJS..265....4K,4390.0,50.0,-50.0,4.67,0.01,-0.01,2015AJ....149..149B,0.1572,0.002,-0.002,False,14.34,0.22,-0.22,False,87.04,0.08,-0.08,False,-,-,-,-,-,-,2015AJ....149..149B
HAT-P-55b,2458279.65563,0.0002,-0.0002,3.58523207,7.2e-07,-7.2e-07,2023ApJS..265....4K,5808.0,50.0,-50.0,4.43,0.03,-0.03,2015PASP..127..851J,0.1202,0.0019,-0.0019,False,9.8,0.3,-0.3,False,87.7,0.6,-0.6,False,-,-,-,-,-,-,2015PASP..127..851J
HAT-P-56b,2458459.75023,0.00016,-0.00016,2.790825,3.7e-07,-3.7e-07,2023ApJS..265....4K,6566.0,50.0,-50.0,4.24,0.01,-0.01,2015AJ....150...85H,0.1054,0.0009,-0.0009,False,6.37,0.11,-0.11,False,82.13,0.18,-0.18,False,-,-,-,-,-,-,2015AJ....150...85H
HAT-P-57b,2457598.49926,0.00037,-0.00037,2.46529488,4.6e-07,-4.6e-07,2023ApJS..265....4K,7500.0,250.0,-250.0,4.25,0.02,-0.02,2015AJ....150..197H,0.0968,0.0015,-0.0015,False,5.83,0.07,-0.12,False,88.3,0.8,-0.8,False,-,-,-,-,-,-,2015AJ....150..197H
HAT-P-58b,2457369.03094,0.00056,-0.00056,4.0138379,2.4e-06,-2.4e-06,2021AJ....162....7B,6078.0,48.0,-48.0,4.082,0.02,-0.02,2021AJ....162....7B,0.0895,0.0017,-0.0017,False,7.02,0.15,-0.15,False,85.64,0.34,-0.34,False,-,-,-,-,-,-,2021AJ....162....7B
HAT-P-59b,2458900.19541,0.00013,-0.00013,4.1419776,2e-06,-2e-06,2023ApJS..265....4K,5678.0,16.0,-16.0,4.36,0.01,-0.01,2021AJ....162....7B,0.10452,0.00096,-0.00096,False,9.87,0.12,-0.12,False,85.18,0.1,-0.1,False,-,-,-,-,-,-,2021AJ....162....7B
HAT-P-5b,2457155.73168,0.00011,-0.00011,2.78847323,1.5e-07,-1.5e-07,2023ApJS..265....4K,5960.0,100.0,-100.0,4.0,0.2,-0.2,2008ApJ...677.1324T,0.1106,0.0006,-0.0006,False,7.5,0.19,-0.19,False,86.8,0.4,-0.4,False,-,-,-,-,-,-,2008ApJ...677.1324T
HAT-P-60b,2458360.94029,0.00056,-0.00056,4.7947813,2.4e-06,-2.4e-06,2021AJ....162....7B,6212.0,26.0,-26.0,3.91,0.01,-0.01,2021AJ....162....7B,0.07622,0.00055,-0.00055,False,6.146,0.057,-0.077,False,83.75,0.17,-0.17,False,-,-,-,-,-,-,2021AJ....162....7B
HAT-P-61b,2457851.21119,0.00047,-0.00047,1.90231289,7.7e-07,-7.7e-07,2021AJ....162....7B,5587.0,45.0,-45.0,4.5,0.02,-0.02,2021AJ....162....7B,0.0984,0.0025,-0.0025,False,6.9,0.13,-0.13,False,83.62,0.24,-0.24,False,-,-,-,-,-,-,2021AJ....162....7B
HAT-P-62b,2457332.66095,0.00024,-0.00024,2.64532306,9.5e-07,-9.5e-07,2023ApJS..265....4K,5629.0,48.0,-48.0,4.31,0.01,-0.01,2021AJ....162....7B,0.0942,0.0019,-0.0019,False,6.93,0.11,-0.11,False,87.93,0.64,-0.64,False,-,-,-,-,-,-,2021AJ....162....7B
HAT-P-64b,2457751.46354,0.00063,-0.00063,4.007232,1.7e-06,-1.7e-06,2021AJ....162....7B,6457.0,29.0,-29.0,4.07,0.01,-0.01,2021AJ....162....7B,0.1007,0.0034,-0.0034,False,6.67,0.12,-0.12,False,88.01,0.7,-0.7,False,-,-,-,-,-,-,2021AJ....162....7B
HAT-P-65b,2458280.04462,0.00018,-0.00018,2.60544724,5e-07,-5e-07,2023ApJS..265....4K,5835.0,51.0,-51.0,3.98,0.04,-0.04,2016AJ....152..182H,0.1045,0.0024,-0.0024,False,4.57,0.2,-0.2,False,84.2,1.3,-1.3,False,-,-,-,-,-,-,2016AJ....152..182H
HAT-P-66b,2458248.50549,0.00033,-0.00033,2.972089,1.1e-06,-1.1e-06,2023ApJS..265....4K,6002.0,50.0,-50.0,3.99,0.04,-0.04,2016AJ....152..182H,0.0872,0.0024,-0.0024,False,5.01,0.21,-0.32,False,86.2,1.8,-1.8,False,-,-,-,-,-,-,2016AJ....152..182H
HAT-P-67b,2458770.48632,0.00031,-0.00031,4.8101042,1.8e-06,-1.8e-06,2023ApJS..265....4K,6406.0,65.0,-61.0,3.85,0.01,-0.02,2017AJ....153..211Z,0.0834,0.0017,-0.0017,False,5.69,0.06,-0.12,False,88.8,1.1,-1.3,False,-,-,-,-,-,-,2017AJ....153..211Z
HAT-P-68b,2458140.34562,0.00011,-0.00011,2.29840555,1.8e-07,-1.8e-07,2023ApJS..265....4K,4508.0,43.0,-43.0,4.62,0.01,-0.01,2021AJ....161...64L,0.1644,0.0015,-0.0015,False,9.6,0.185,-0.047,False,88.73,0.47,-0.27,False,-,-,-,-,-,-,2021AJ....161...64L
HAT-P-69b,2459170.75396,0.00016,-0.00016,4.7869883,3.3e-06,-3.3e-06,2023ApJS..265....4K,7394.0,360.0,-600.0,4.11,0.03,-0.06,2019AJ....158..141Z,0.08703,0.00075,-0.00075,False,7.32,0.16,-0.18,False,87.19,0.52,-0.72,False,-,-,-,-,-,-,2019AJ....158..141Z
HAT-P-6b,2456100.88331,0.0002,-0.0002,3.85299668,3.6e-07,-3.6e-07,2023ApJS..265....4K,6570.0,80.0,-80.0,4.22,0.03,-0.03,2008ApJ...673L..79N,0.0934,0.0005,-0.0005,False,7.69,0.22,-0.22,False,85.5,0.3,-0.3,False,-,-,-,-,-,-,2008ApJ...677.1324T
HAT-P-70b,2459089.978883,8.9e-05,-8.9e-05,2.74431939,9.8e-07,-9.8e-07,2023ApJS..265....4K,8450.0,540.0,-690.0,4.18,0.06,-0.06,2019AJ....158..141Z,0.09887,0.00133,-0.00133,False,5.31,0.06,-0.06,True,83.5,0.91,-1.42,False,-,-,-,-,-,-,2019AJ....158..141Z
HAT-P-7b,2455739.244382,1.3e-05,-1.3e-05,2.204736003,4.9e-08,-4.9e-08,2023ApJS..265....4K,6350.0,80.0,-80.0,4.07,0.08,-0.04,2008ApJ...680.1450P,0.0781,0.0007,-0.0007,False,4.03,0.16,-0.16,False,82.2,1.2,-1.2,False,0.0016,0.0034,-0.001,165.0,93.0,-66.0,2016ApJ...823..122W
HAT-P-8b,2456052.75596,0.00024,-0.00024,3.07634347,5.8e-07,-5.8e-07,2023ApJS..265....4K,6200.0,80.0,-80.0,4.15,0.05,-0.05,2009ApJ...704.1107L,0.0921,0.0005,-0.0005,False,6.29,0.06,-0.06,False,87.1,0.4,-0.4,False,-,-,-,-,-,-,2013A&A...551A..11M
HAT-P-9b,2456489.15311,0.00019,-0.00019,3.92281131,3.9e-07,-3.9e-07,2023ApJS..265....4K,6350.0,150.0,-150.0,4.3,0.06,-0.06,2009ApJ...690.1393S,0.107,0.0009,-0.0009,False,8.5,0.3,-0.3,False,86.4,0.4,-0.4,False,0.08,0.05,-0.05,152.0,42.0,-39.0,2019AJ....157...82W
HATS-10b,2456706.34481,0.0003,-0.0003,3.3128281,1.3e-06,-1.3e-06,2023ApJS..265....4K,5880.0,120.0,-120.0,4.39,0.03,-0.03,2015AJ....150...33B,0.0903,0.0013,-0.0013,False,8.7,0.3,-0.4,False,87.8,0.7,-0.7,False,-,-,-,-,-,-,2015AJ....150...33B
HATS-11b,2457338.608479,6.7e-05,-6.7e-05,3.6191546,1e-06,-1e-06,2023ApJS..265....4K,6060.0,150.0,-150.0,4.12,0.03,-0.03,2016AJ....152...88R,0.108,0.003,-0.003,False,6.88,0.18,-0.27,False,88.3,0.9,-0.9,False,-,-,-,-,-,-,2016AJ....152...88R
HATS-13b,2457375.29601,0.00019,-0.00019,3.04405362,4.7e-07,-4.7e-07,2023ApJS..265....4K,5523.0,69.0,-69.0,4.52,0.02,-0.02,2015A&A...580A..63M,0.1402,0.0016,-0.0016,False,9.82,0.18,-0.18,False,88.5,0.4,-0.4,False,-,-,-,-,-,-,2015A&A...580A..63M
HATS-17b,2458390.77872,0.00067,-0.00067,16.254688,1.1e-05,-1.1e-05,2023ApJS..265....4K,5846.0,78.0,-78.0,4.42,0.04,-0.04,2016AJ....151...89B,0.073,0.003,-0.003,False,25.8,1.1,-1.5,False,89.1,0.3,-0.3,False,-,-,-,-,-,-,2016AJ....151...89B
HATS-18b,2458217.64374,0.00016,-0.00016,0.8378434,1.6e-07,-1.6e-07,2022ApJS..259...62I,5600.0,120.0,-120.0,4.44,0.03,-0.03,2016AJ....152..127P,0.1456,0.0021,-0.0021,False,3.78,0.09,-0.14,False,87.0,85.0,80.0,False,-,-,-,-,-,-,2022AJ....163..228P
HATS-1b,2458711.86936,0.00019,-0.00019,3.4464563,7.6e-07,-7.6e-07,2023ApJS..265....4K,5870.0,100.0,-100.0,4.4,0.11,-0.11,2013AJ....145....5P,0.1288,0.002,-0.002,False,9.2,0.8,-0.8,False,85.6,0.6,-1.4,False,0.12,0.09,-0.09,18.0,30.0,-18.0,2013AJ....145....5P
HATS-22b,2458278.17664,0.00017,-0.00017,4.72281727,8.1e-07,-8.1e-07,2023ApJS..265....4K,4803.0,55.0,-55.0,4.64,0.03,-0.03,2017MNRAS.468..835B,0.143,0.003,-0.003,False,15.7,0.4,-0.7,False,87.96,0.21,-0.21,False,0.08,0.03,-0.03,56.0,73.0,-73.0,2017MNRAS.468..835B
HATS-23b,2457580.57342,0.00041,-0.00041,2.1605107,1.2e-06,-1.2e-06,2023ApJS..265....4K,5780.0,120.0,-120.0,4.33,0.04,-0.04,2017MNRAS.468..835B,0.159,0.004,-0.004,True,6.08,0.41,-0.26,False,81.02,0.93,-0.62,False,-,-,-,-,-,-,2017MNRAS.468..835B
HATS-24b,2458912.88473,0.00013,-0.00013,1.34849689,2.7e-07,-2.7e-07,2023ApJS..265....4K,6346.0,81.0,-81.0,4.38,0.02,-0.02,2017MNRAS.468..835B,0.131,0.003,-0.003,False,4.67,0.1,-0.14,False,86.6,1.2,-1.2,False,-,-,-,-,-,-,2017MNRAS.468..835B
HATS-25b,2458426.47971,0.00021,-0.00021,4.29864716,8.1e-07,-8.1e-07,2023ApJS..265....4K,5715.0,73.0,-73.0,4.35,0.05,-0.05,2016AJ....152..108E,0.117,0.003,-0.003,False,10.0,0.6,-0.6,False,86.9,0.7,-0.7,False,-,-,-,-,-,-,2016AJ....152..108E
HATS-26b,2458422.8508,0.00057,-0.00057,3.3023928,2.3e-06,-2.3e-06,2023ApJS..265....4K,6071.0,81.0,-81.0,3.94,0.05,-0.05,2016AJ....152..108E,0.088,0.005,-0.005,False,5.0,0.3,-0.3,False,86.2,1.9,-1.9,False,-,-,-,-,-,-,2016AJ....152..108E
HATS-27b,2458309.16373,0.00039,-0.00039,4.6370496,2.1e-06,-2.1e-06,2023ApJS..265....4K,6438.0,64.0,-64.0,4.11,0.05,-0.05,2016AJ....152..108E,0.089,0.004,-0.004,False,7.5,0.4,-0.6,False,87.3,1.3,-1.3,False,-,-,-,-,-,-,2016AJ....152..108E
HATS-29b,2457925.49744,0.00037,-0.00037,4.6058787,1.7e-06,-1.7e-06,2023ApJS..265....4K,5670.0,110.0,-110.0,4.39,0.03,-0.03,2016AJ....152..108E,0.12,0.003,-0.003,False,11.0,0.3,-0.3,False,87.4,0.3,-0.3,False,-,-,-,-,-,-,2016AJ....152..108E
HATS-2b,2457108.30842,0.0001,-0.0001,1.354133683,8.6e-08,-8.6e-08,2023ApJS..265....4K,5227.0,95.0,-95.0,4.48,0.02,-0.02,2013A&A...558A..55M,0.1335,0.001,-0.001,False,5.5,0.09,-0.09,False,87.2,0.7,-0.7,False,-,-,-,-,-,-,2013A&A...558A..55M
HATS-30b,2458378.82983,0.00016,-0.00016,3.17435131,5.9e-07,-5.9e-07,2023ApJS..265....4K,5943.0,70.0,-70.0,4.42,0.03,-0.03,2016AJ....152..108E,0.1137,0.0017,-0.0017,False,8.8,0.3,-0.3,False,86.8,0.5,-0.5,False,-,-,-,-,-,-,2016AJ....152..108E
HATS-31b,2458193.0945,0.001,-0.001,3.3779344,2.8e-06,-2.8e-06,2023ApJS..265....4K,6050.0,120.0,-120.0,4.0,0.07,-0.07,2016AJ....152..161D,0.091,0.005,-0.005,False,5.5,0.4,-0.4,False,85.0,2.5,-1.6,False,-,-,-,-,-,-,2016AJ....152..161D
HATS-33b,2458840.28135,0.00017,-0.00017,2.54956317,8.2e-07,-8.2e-07,2023ApJS..265....4K,5659.0,85.0,-85.0,4.45,0.04,-0.04,2016AJ....152..161D,0.124,0.008,-0.008,False,7.8,0.3,-0.3,False,87.6,0.9,-0.9,False,-,-,-,-,-,-,2016AJ....152..161D
HATS-34b,2458241.85896,0.00034,-0.00034,2.10616098,8.2e-07,-8.2e-07,2023ApJS..265....4K,5380.0,73.0,-73.0,4.43,0.04,-0.04,2016AJ....152..161D,0.15,0.014,-0.014,False,6.96,0.34,-0.34,False,82.28,0.43,-0.59,False,-,-,-,-,-,-,2016AJ....152..161D
HATS-35b,2458604.31463,0.00016,-0.00016,1.82100088,2.8e-07,-2.8e-07,2023ApJS..265....4K,6300.0,100.0,-100.0,4.24,0.02,-0.02,2016AJ....152..161D,0.1051,0.0012,-0.0012,False,4.79,0.11,-0.16,False,86.9,1.3,-1.3,False,-,-,-,-,-,-,2016AJ....152..161D
HATS-37Ab,2458006.80225,0.0005,-0.0005,4.3315366,4.1e-06,-4.1e-06,2020AJ....160..222J,5326.0,44.0,-44.0,4.48,0.02,-0.02,2020AJ....160..222J,0.0707,0.0018,-0.0018,False,12.05,0.15,-0.23,False,89.33,0.45,-0.45,False,-,-,-,-,-,-,2020AJ....160..222J
HATS-38b,2457725.16121,0.00072,-0.00072,4.375021,1e-05,-1e-05,2020AJ....160..222J,5732.0,25.0,-25.0,4.3,0.01,-0.01,2020AJ....160..222J,0.057,0.0012,-0.0012,False,9.81,0.14,-0.14,False,87.21,0.18,-0.18,False,-,-,-,-,-,-,2020AJ....160..222J
HATS-39b,2457704.38304,0.00039,-0.00039,4.5776335,2.3e-06,-2.3e-06,2023ApJS..265....4K,6572.0,83.0,-83.0,4.16,0.04,-0.04,2018MNRAS.477.3406B,0.099,0.003,-0.003,False,8.0,0.4,-0.4,False,85.0,0.5,-0.5,False,-,-,-,-,-,-,2018MNRAS.477.3406B
HATS-3b,2456599.44946,0.00013,-0.00013,3.54785091,5e-07,-5e-07,2023ApJS..265....4K,6351.0,76.0,-76.0,4.22,0.01,-0.01,2013AJ....146..113B,0.1011,0.0006,-0.0006,False,7.42,0.12,-0.12,False,86.2,0.3,-0.3,False,-,-,-,-,-,-,2013AJ....146..113B
HATS-40b,2457217.29095,0.0004,-0.0004,3.2642813,1.8e-06,-1.8e-06,2023ApJS..265....4K,6460.0,130.0,-130.0,3.92,0.04,-0.04,2018MNRAS.477.3406B,0.072,0.003,-0.003,False,4.74,0.22,-0.31,False,85.8,1.8,-1.8,False,-,-,-,-,-,-,2018MNRAS.477.3406B
HATS-41b,2458754.16506,0.00042,-0.00042,4.1936623,1.5e-06,-1.5e-06,2023ApJS..265....4K,6424.0,91.0,-91.0,4.14,0.11,-0.11,2018MNRAS.477.3406B,0.08,0.004,-0.004,False,7.3,1.0,-1.0,False,80.4,2.3,-4.2,False,0.38,0.11,-0.11,136.0,18.0,-18.0,2018MNRAS.477.3406B
HATS-42b,2458290.56434,0.00033,-0.00033,2.29210275,6.4e-07,-6.4e-07,2023ApJS..265....4K,6060.0,120.0,-120.0,4.2,0.07,-0.07,2018MNRAS.477.3406B,0.0976,0.004,-0.004,False,5.36,0.39,-0.56,False,85.1,2.1,-2.1,False,-,-,-,-,-,-,2018MNRAS.477.3406B
HATS-43b,2458338.30607,0.00014,-0.00014,4.3888492,1e-06,-1e-06,2023ApJS..265....4K,5099.0,61.0,-61.0,4.54,0.04,-0.04,2018AJ....155..112B,0.1492,0.0017,-0.0017,False,13.0,0.7,-0.4,False,89.2,0.3,-0.4,False,0.17,0.09,-0.09,330.0,120.0,-120.0,2018AJ....155..112B
HATS-45b,2457983.29452,0.0005,-0.0005,4.1876194,1.9e-06,-1.9e-06,2023ApJS..265....4K,6450.0,110.0,-110.0,4.3,0.04,-0.04,2018AJ....155..112B,0.1,0.004,-0.004,False,9.0,0.4,-0.4,False,85.6,0.4,-0.4,False,-,-,-,-,-,-,2018AJ....155..112B
HATS-46b,2458320.41791,0.00034,-0.00034,4.7423693,2e-06,-2e-06,2023ApJS..265....4K,5495.0,69.0,-69.0,4.54,0.04,-0.04,2018AJ....155..112B,0.109,0.003,-0.003,False,13.6,0.5,-0.7,False,87.32,0.22,-0.31,False,-,-,-,-,-,-,2018AJ....155..112B
HATS-47b,2458659.88275,0.0005,-0.0005,3.9228021,2.4e-06,-2.4e-06,2022ApJS..259...62I,4512.0,19.0,-19.0,4.63,0.01,-0.01,2020AJ....159..173H,0.1722,0.007,-0.007,False,15.5,2.0,-1.2,False,88.0,71.0,69.0,False,-,-,-,-,-,-,2022AJ....163..228P
HATS-48Ab,2457955.49543,0.00017,-0.00017,3.13166726,5.7e-07,-5.7e-07,2023ApJS..265....4K,4546.0,23.0,-18.0,4.591,0.039,-0.039,2020AJ....159..173H,0.1148,0.002,-0.002,False,11.33,0.049,-0.049,False,89.58,0.18,-0.18,False,-,-,-,-,-,-,2020AJ....159..173H
HATS-4b,2458219.36583,0.00023,-0.00023,2.51672679,4.2e-07,-4.2e-07,2023ApJS..265....4K,5403.0,50.0,-50.0,4.51,0.02,-0.02,2014AJ....148...29J,0.113,0.003,-0.003,False,8.43,0.17,-0.22,False,88.5,0.6,-0.6,False,-,-,-,-,-,-,2014AJ....148...29J
HATS-50b,2456870.34792,0.00068,-0.00068,3.8297015,4.6e-06,-4.6e-06,2018AJ....155...79H,5990.0,110.0,-110.0,4.41,0.04,-0.04,2018AJ....155...79H,0.1038,0.0025,-0.0025,False,9.72,0.44,-0.44,False,87.54,0.66,-0.66,False,-,-,-,-,-,-,2018AJ....155...79H
HATS-51b,2458816.90482,0.00022,-0.00022,3.34886782,8.2e-07,-8.2e-07,2023ApJS..265....4K,5758.0,58.0,-58.0,4.2,0.09,-0.09,2018AJ....155...79H,0.101,0.004,-0.004,False,7.93,0.1,-0.1,True,87.1,1.6,-1.6,False,-,-,-,-,-,-,2018AJ....155...79H
HATS-52b,2458731.65067,0.0002,-0.0002,1.36665617,2.8e-07,-2.8e-07,2023ApJS..265....4K,6010.0,150.0,-150.0,4.45,0.03,-0.03,2018AJ....155...79H,0.135,0.003,-0.003,False,5.14,0.22,-0.22,False,84.7,1.1,-1.1,False,-,-,-,-,-,-,2018AJ....155...79H
HATS-53b,2458281.1312,0.00023,-0.00023,3.85377818,8.8e-07,-8.8e-07,2023ApJS..265....4K,5644.0,94.0,-94.0,4.34,0.02,-0.02,2018AJ....155...79H,0.125,0.0028,-0.0028,False,9.3,0.15,-0.22,False,88.78,0.55,-0.55,False,-,-,-,-,-,-,2018AJ....155...79H
HATS-55b,2459229.3389,0.0012,-0.0012,4.2041844,3e-06,-3e-06,2022ApJS..259...62I,6214.0,36.0,-36.0,4.41,0.01,-0.01,2019AJ....158...63E,0.1237,0.0073,-0.0073,False,12.4,1.6,-2.1,False,88.0,75.0,72.0,False,-,-,-,-,-,-,2022AJ....163..228P
HATS-56b,2458890.81912,0.00032,-0.00032,4.3247662,1.9e-06,-1.9e-06,2023ApJS..265....4K,6536.0,31.0,-31.0,3.95,0.01,-0.01,2019AJ....158...63E,0.0789,0.0018,-0.0018,False,5.902,0.085,-0.085,False,83.29,0.21,-0.21,False,-,-,-,-,-,-,2019AJ....158...63E
HATS-57b,2458697.58795,0.00019,-0.00019,2.35061721,6.2e-07,-6.2e-07,2023ApJS..265....4K,5587.0,19.0,-19.0,4.48,0.02,-0.02,2019AJ....158...63E,0.1218,0.0023,-0.0023,False,7.82,0.12,-0.12,False,87.88,0.4,-0.4,False,-,-,-,-,-,-,2019AJ....158...63E
HATS-58Ab,2459036.64202,0.00046,-0.00046,4.2180733,3.1e-06,-3.1e-06,2023ApJS..265....4K,7175.0,54.0,-54.0,4.29,0.03,-0.03,2019AJ....158...63E,0.0786,0.0025,-0.0025,False,8.71,0.3,-0.3,False,85.69,0.33,-0.33,False,-,-,-,-,-,-,2019AJ....158...63E
HATS-5b,2456726.31351,0.00013,-0.00013,4.76338959,6.4e-07,-6.4e-07,2023ApJS..265....4K,5304.0,50.0,-50.0,4.53,0.02,-0.02,2014AJ....147..144Z,0.1076,0.0004,-0.0004,False,13.4,0.3,-0.3,False,89.3,0.3,-0.3,False,0.019,0.019,-0.019,204.0,107.0,-107.0,2014AJ....147..144Z
HATS-60b,2458824.02814,0.00065,-0.00065,3.5608104,3.7e-06,-3.7e-06,2023ApJS..265....4K,5688.0,20.0,-20.0,4.15,0.01,-0.01,2019AJ....157...55H,0.081,0.003,-0.003,False,6.93,0.11,-0.11,False,86.3,0.3,-0.3,False,-,-,-,-,-,-,2019AJ....157...55H
HATS-61b,2459150.6509,0.0071,-0.0071,7.817932,5.6e-05,-5.6e-05,2022ApJS..259...62I,5542.0,21.0,-21.0,4.03,0.01,-0.01,2019AJ....157...55H,0.0738,0.004,-0.004,False,10.23,0.14,-0.14,False,87.15,0.18,-0.18,False,-,-,-,-,-,-,2019AJ....157...55H
HATS-62b,2455808.05158,0.00043,-0.00043,3.2768837,3.3e-06,-3.3e-06,2019AJ....157...55H,5416.0,19.0,-13.0,4.45,0.02,-0.02,2019AJ....157...55H,0.1159,0.0011,-0.0011,False,9.59,0.19,-0.19,False,87.92,0.35,-0.35,False,-,-,-,-,-,-,2019AJ....157...55H
HATS-64b,2458265.6222,0.0011,-0.0011,4.9088963,7.2e-06,-7.2e-06,2023ApJS..265....4K,6554.0,27.0,-27.0,3.98,0.02,-0.02,2019AJ....157...55H,0.0817,0.0024,-0.0024,False,6.68,0.2,-0.2,False,87.2,0.8,-0.8,False,-,-,-,-,-,-,2019AJ....157...55H
HATS-65b,2458669.87103,0.00018,-0.00018,3.10515933,6.2e-07,-6.2e-07,2023ApJS..265....4K,6277.0,30.0,-30.0,4.3,0.02,-0.02,2019AJ....157...55H,0.118,0.003,-0.003,False,7.38,0.16,-0.16,False,84.8,0.3,-0.3,False,-,-,-,-,-,-,2019AJ....157...55H
HATS-67b,2457796.8820709,4.9e-06,-4.9e-06,1.60918324,5.1e-07,-5.1e-07,2023ApJS..265....4K,6594.0,33.0,-33.0,4.28,0.01,-0.01,2019AJ....157...55H,0.1201,0.002,-0.002,False,4.53,0.08,-0.08,False,79.0,0.3,-0.3,False,-,-,-,-,-,-,2019AJ....157...55H
HATS-68b,2458798.2767,0.00047,-0.00047,3.5862211,2.4e-06,-2.4e-06,2023ApJS..265....4K,6147.0,22.0,-22.0,4.08,0.01,-0.01,2019AJ....157...55H,0.0725,0.0016,-0.0016,False,6.23,0.09,-0.09,False,83.21,0.19,-0.19,False,-,-,-,-,-,-,2019AJ....157...55H
HATS-6b,2457112.60363,0.00011,-0.00011,3.32526424,3.7e-07,-3.7e-07,2023ApJS..265....4K,3724.0,18.0,-18.0,4.68,0.01,-0.01,2015AJ....149..166H,0.1798,0.0008,-0.0008,False,13.65,0.15,-0.15,False,88.21,0.08,-0.08,False,-,-,-,-,-,-,2015AJ....149..166H
HATS-70b,2458309.17297,0.00047,-0.00047,1.88823968,7.6e-07,-7.6e-07,2023ApJS..265....4K,7930.0,630.0,-820.0,4.17,0.04,-0.04,2019AJ....157...31Z,0.074,0.0028,-0.0028,False,4.17,0.16,-0.13,False,86.7,1.6,-1.9,False,-,-,-,-,-,-,2019AJ....157...31Z
HATS-72b,2458124.28757,4.5e-05,-4.5e-05,7.3279496,1.4e-06,-1.4e-06,2023ApJS..265....4K,4656.1,8.9,-8.9,4.59,0.0,0.0,2020AJ....159..173H,0.1029,0.00034,-0.00034,False,19.821,0.048,-0.048,False,89.56,0.07,-0.05,False,-,-,-,-,-,-,2020AJ....159..173H
HATS-7b,2457340.55196,0.00035,-0.00035,3.1853109,1e-06,-1e-06,2023ApJS..265....4K,4985.0,50.0,-50.0,4.54,0.05,-0.05,2015ApJ...813..111B,0.0711,0.0019,-0.0019,False,10.6,0.5,-0.7,False,87.9,0.8,-0.8,False,-,-,-,-,-,-,2015ApJ...813..111B
HATS-9b,2457380.70329,4e-05,-4e-05,1.915311,9e-07,-9e-07,2018AJ....155..119B,5366.0,70.0,-70.0,4.09,0.04,-0.04,2015AJ....150...33B,0.072,0.004,-0.004,False,4.36,0.1,-0.25,False,86.5,1.6,-2.5,False,-,-,-,-,-,-,2015AJ....150...33B
HD106315c,2458432.34123,0.00056,-0.00056,21.056614,5.4e-05,-5.4e-05,2023ApJS..265....4K,6290.0,60.0,-60.0,4.29,0.07,-0.07,2017AJ....153..255C,0.0303,0.0016,-0.0016,False,33.4,1.9,-5.3,False,89.4,0.4,-0.7,False,-,-,-,-,-,-,2017AJ....153..255C
HD108236b,2459027.674,0.015,-0.015,3.79666,0.00017,-0.00017,2023ApJS..265....4K,5730.0,50.0,-50.0,4.5,0.5,-0.5,2021AJ....161...85D,0.01638,0.00095,-0.00095,False,11.35,0.34,-0.34,False,87.88,1.3,-0.87,False,0.2,0.3,-0.14,190.0,140.0,-140.0,2021AJ....161...85D
HD108236c,2458907.39059,0.00083,-0.00083,6.203688,1.5e-05,-1.5e-05,2023ApJS..265....4K,5730.0,50.0,-50.0,4.5,0.5,-0.5,2021AJ....161...85D,0.02134,0.00094,-0.00094,False,16.6,0.5,-0.4,True,88.72,0.82,-0.74,False,0.18,0.34,-0.14,210.0,120.0,-120.0,2021AJ....161...85D
HD108236d,2458939.90934,0.00077,-0.00077,14.175876,3e-05,-3e-05,2023ApJS..265....4K,5730.0,50.0,-50.0,4.5,0.5,-0.5,2021AJ....161...85D,0.02805,0.00095,-0.00095,False,27.39,0.78,-0.82,False,89.22,0.45,-0.38,False,0.17,0.3,-0.12,190.0,140.0,-130.0,2021AJ....161...85D
HD108236e,2458978.37245,0.00091,-0.00091,19.590186,5e-05,-5e-05,2023ApJS..265....4K,5730.0,50.0,-50.0,4.5,0.5,-0.5,2021AJ....161...85D,0.0323,0.0012,-0.0012,False,33.9,1.0,-1.1,False,89.32,0.42,-0.3,False,0.2,0.3,-0.13,170.0,150.0,-130.0,2021AJ....161...85D
HD110082b,2458629.909,0.001,-0.001,10.18271,4e-05,-4e-05,2021AJ....161..171T,6200.0,100.0,-100.0,4.2,0.3,-0.3,2021AJ....161..171T,0.025,0.001,-0.001,False,20.0,2.0,-2.0,False,88.2,1.1,-0.7,False,0.2,0.2,-0.1,138.0,60.0,-100.0,2021AJ....161..171T
HD110113b,2459103.603217,2.2e-05,-2.2e-05,2.54047309,1.9e-07,-1.9e-07,2023ApJS..265....4K,5732.0,50.0,-50.0,4.46,0.05,-0.05,2021MNRAS.502.4842O,0.018,0.001,-0.001,False,7.75,0.22,-0.22,False,87.7,1.6,-1.9,False,0.093,0.079,-0.064,359.53,0.68,-0.68,2021MNRAS.502.4842O
HD136352c,2458954.4099,0.00052,-0.00052,27.59221,0.00011,-0.00011,2021NatAs...5..775D,5850.0,100.0,-100.0,4.38,0.03,-0.03,2020AJ....160..129K,0.02526,0.00047,-0.00047,False,34.97,0.8,-0.82,False,88.571,0.042,-0.045,False,-,-,-,-,-,-,2021NatAs...5..775D
HD149026b,2457217.64141,0.00011,-0.00011,2.8758885,1.4e-07,-1.4e-07,2023ApJS..265....4K,6160.0,50.0,-50.0,4.28,0.04,-0.06,2008ApJ...677.1324T,0.0542,0.0009,-0.0009,False,6.01,0.17,-0.23,False,84.5,0.3,-0.8,False,-,-,-,-,-,-,2009ApJ...696..241C
HD152843b,2458994.2831,0.0024,-0.0024,11.6264,0.0022,-0.0022,2021MNRAS.505.1827E,6310.0,100.0,-100.0,4.19,0.03,-0.03,2021MNRAS.505.1827E,0.02201,0.00081,-0.00081,False,14.2,0.3,-0.3,True,88.85,0.73,-0.73,False,0.14,0.25,-0.1,51.8,3.9,-105.7,2021MNRAS.505.1827E
HD17156b,2455499.305815,8.2e-05,-8.2e-05,21.2164387,1.1e-06,-1.1e-06,2023ApJS..265....4K,6100.0,75.0,-75.0,4.22,0.05,-0.05,2009A&A...503..601B,0.0745,0.0003,-0.0003,False,23.2,0.3,-0.3,False,86.49,0.24,-0.2,False,0.677,0.003,-0.003,121.7,0.4,-0.4,2011ApJ...726....3N
HD183579b,2458661.06279,0.00071,-0.00071,17.471275,9.7e-06,-9.7e-06,2021MNRAS.507.2220G,5788.0,44.0,-44.0,4.5,0.03,-0.03,2021ApJ...909L...6P,0.03319,0.00069,-0.00069,False,29.0,2.1,-2.8,False,89.17,0.4,-0.58,False,-,-,-,-,-,-,2021MNRAS.507.2220G
HD189733b,2456194.067619,3.4e-05,-3.4e-05,2.218574944,3e-08,-3e-08,2023ApJS..265....4K,5040.0,50.0,-50.0,4.59,0.01,-0.01,2008ApJ...677.1324T,0.15534,0.00011,-0.00011,False,8.92,0.03,-0.03,False,85.78,0.03,-0.03,False,-,-,-,-,-,-,2014ApJ...786...22M
HD191939b,2458910.72284,0.00024,-0.00024,8.880318,1.2e-05,-1.2e-05,2023ApJS..265....4K,5427.0,50.0,-50.0,4.4,0.1,-0.1,2020AJ....160..113B,0.03343,0.00043,-0.00043,False,18.67,0.91,-0.91,False,88.18,0.21,-0.21,False,-,-,-,-,-,-,2020AJ....160..113B
HD191939c,2458868.95493,0.0009,-0.0009,28.57968,0.00016,-0.00016,2023ApJS..265....4K,5427.0,50.0,-50.0,4.4,0.1,-0.1,2020AJ....160..113B,0.03158,0.00054,-0.00054,False,40.5,2.0,-2.0,False,89.124,0.091,-0.097,False,-,-,-,-,-,-,2020AJ....160..113B
HD191939d,2458743.5505,0.0015,-0.0015,38.3561,0.0012,-0.0012,2020AJ....160..113B,5427.0,50.0,-50.0,4.4,0.1,-0.1,2020AJ....160..113B,0.03089,0.0006,-0.0006,False,49.3,2.5,-2.5,False,89.49,0.12,-0.12,False,-,-,-,-,-,-,2020AJ....160..113B
HD202772Ab,2458705.89569,0.00016,-0.00016,3.3088753,1.4e-06,-1.4e-06,2023ApJS..265....4K,6272.0,77.0,-71.0,3.85,0.03,-0.03,2019AJ....157...51W,0.0613,0.0008,-0.0008,False,4.27,0.05,-0.05,True,84.5,1.1,-0.8,False,0.04,0.04,-0.03,98.0,65.0,-52.0,2019AJ....157...51W
HD207496b,2458658.78978,0.0005,-0.0005,6.441008,1.1e-05,-1.1e-05,2023A&A...673A...4B,4819.0,94.0,-94.0,4.51,0.04,-0.04,2023A&A...673A...4B,0.02663,0.0009,-0.0009,False,21.47,0.82,-1.4,False,88.79,0.8,-0.75,False,0.231,0.042,-0.049,57.0,22.0,-22.0,2023A&A...673A...4B
HD209458b,2455420.84456,0.00016,-0.00016,3.52474955,3.2e-07,-3.2e-07,2023ApJS..265....4K,6065.0,50.0,-50.0,4.36,0.01,-0.01,2008ApJ...677.1324T,0.12086,0.0001,-0.0001,False,8.76,0.04,-0.04,False,86.71,0.05,-0.05,False,-,-,-,-,-,-,2008ApJ...677.1324T
HD219134b,2458694.81665,0.00026,-0.00026,3.0929338,1.7e-06,-1.7e-06,2023ApJS..265....4K,4699.0,16.0,-16.0,4.63,0.1,-0.1,2015A&A...584A..72M,0.0189,0.0006,-0.0006,False,10.71,0.13,-0.13,False,85.05,0.09,-0.09,False,-,-,-,-,-,-,2017NatAs...1E..56G
HD219666b,2458600.75321,0.00081,-0.00081,6.034468,1.4e-05,-1.4e-05,2023ApJS..265....4K,5527.0,65.0,-65.0,4.4,0.11,-0.11,2019A&A...623A.165E,0.0419,0.0008,-0.0008,False,13.3,0.4,-0.4,False,86.38,0.15,-0.15,False,-,-,-,-,-,-,2019A&A...623A.165E
HD23472c,2458370.1037,0.0019,-0.0019,29.79749,0.00013,-0.00013,2022A&A...665A.154B,4684.0,99.0,-99.0,4.53,0.08,-0.08,2022A&A...665A.154B,0.0243,0.0011,-0.0011,False,50.2,3.5,-3.1,False,89.095,0.089,-0.073,False,0.063,0.054,-0.043,2.0,116.0,-128.0,2022A&A...665A.154B
HD235088b,2459798.46351,0.00055,-0.00055,7.4341393,6.2e-06,-6.2e-06,2023A&A...677A..56O,5037.0,14.0,-14.0,4.63,0.02,-0.02,2023A&A...677A..56O,0.02375,0.00057,-0.00057,False,19.62,0.45,-0.5,False,88.75,0.17,-0.17,False,-,-,-,-,-,-,2023A&A...677A..56O
HD260655b,2459497.9102,0.0003,-0.0003,2.76953,3e-05,-3e-05,2022A&A...664A.199L,3803.0,10.0,-10.0,5.2,0.07,-0.07,2022A&A...664A.199L,0.02586,0.00046,-0.00046,False,14.43,0.29,-0.29,False,87.35,0.14,-0.14,False,0.039,0.043,-0.023,57.0,70.0,-160.0,2022A&A...664A.199L
HD260655c,2459490.3646,0.0004,-0.0004,5.70588,7e-05,-7e-05,2022A&A...664A.199L,3803.0,10.0,-10.0,5.2,0.07,-0.07,2022A&A...664A.199L,0.032,0.001,-0.001,False,23.37,0.47,-0.47,False,87.79,0.08,-0.08,False,0.038,0.036,-0.022,335.0,156.0,-116.0,2022A&A...664A.199L
HD2685b,2458726.093504,8.9e-05,-8.9e-05,4.1269052,1e-06,-1e-06,2023ApJS..265....4K,6801.0,76.0,-76.0,4.21,0.03,-0.03,2019A&A...625A..16J,0.09467,0.00033,-0.00033,False,7.697,0.069,-0.054,False,89.25,0.41,-0.44,False,0.091,0.039,-0.047,184.36,6.27,-6.56,2019A&A...625A..16J
HD28109c,2458377.80109,0.00724,-0.00724,56.00819,0.00194,-0.00194,2022MNRAS.515.1328D,6120.0,50.0,-50.0,4.13,0.1,-0.1,2022MNRAS.515.1328D,0.02632,0.00027,-0.00027,False,45.8,1.6,-1.6,False,89.543,0.093,-0.086,False,-,-,-,-,-,-,2022MNRAS.515.1328D
HD28109d,2458355.67324,0.00432,-0.00432,84.25999,0.00744,-0.00744,2022MNRAS.515.1328D,6120.0,50.0,-50.0,4.13,0.1,-0.1,2022MNRAS.515.1328D,0.01999,0.00035,-0.00035,False,61.1,2.4,-2.4,False,89.682,0.093,-0.082,False,-,-,-,-,-,-,2022MNRAS.515.1328D
HD3167c,2457394.9788,0.0012,-0.0012,29.8454,0.0012,-0.0012,2023A&A...677A..33B,5370.0,50.0,-50.0,4.52,0.03,-0.03,2016ApJ...829L...9V,0.03075,0.00103,-0.00103,False,44.01,0.52,-0.54,False,89.421,0.13,-0.071,False,-,-,-,-,-,-,2022A&A...668A..31B
HD332231b,2459178.77035,0.00012,-0.00012,18.7120712,6.7e-06,-6.7e-06,2023ApJS..265....4K,6089.0,97.0,-96.0,4.279,0.027,-0.034,2020AJ....159..241D,0.06976,0.00041,-0.00041,False,24.21,0.62,-0.78,False,89.68,0.22,-0.28,False,0.032,0.03,-0.022,47.0,69.0,-74.0,2020AJ....159..241D
HD5278b,2458695.03676,0.00069,-0.00069,14.339169,3.6e-05,-3.6e-05,2023ApJS..265....4K,6203.0,64.0,-64.0,4.5,0.11,-0.11,2021A&A...648A..75S,0.01874,0.0003,-0.0003,False,21.2,1.3,-1.0,True,89.27,0.47,-0.48,False,0.08,0.09,-0.05,135.0,34.0,-280.0,2021A&A...648A..75S
HD63433b,2459342.92881,0.00047,-0.00047,7.107939,1.1e-05,-1.1e-05,2023ApJS..265....4K,5640.0,74.0,-74.0,4.515,0.042,-0.042,2020AJ....160..179M,0.02161,0.00055,-0.00055,False,16.95,0.34,-0.82,False,89.38,0.43,-0.64,False,-,-,-,-,-,-,2020AJ....160..179M
HD63433c,2459296.02303,0.00013,-0.00013,20.543806,8.3e-06,-8.3e-06,2023ApJS..265....4K,5640.0,74.0,-74.0,4.515,0.042,-0.042,2020AJ....160..179M,0.02687,0.0007,-0.0007,False,34.38,0.69,-2.0,False,89.147,0.069,-0.2,False,-,-,-,-,-,-,2020AJ....160..179M
HD63935b,2458494.4462,0.001,-0.001,9.058811,1.7e-05,-1.7e-05,2021AJ....162..215S,5534.0,100.0,-100.0,4.38,0.1,-0.1,2021AJ....162..215S,0.0285,0.0004,-0.0004,False,18.6,1.1,-1.1,False,88.49,0.002,-0.002,False,-,-,-,-,-,-,2021AJ....162..215S
HD63935c,2459231.828,0.0014,-0.0014,21.4023,0.0019,-0.0019,2021AJ....162..215S,5534.0,100.0,-100.0,4.38,0.1,-0.1,2021AJ....162..215S,0.0277,0.0004,-0.0004,False,24.1,0.8,-0.8,True,88.241,0.0011,-0.0013,False,-,-,-,-,-,-,2021AJ....162..215S
HD73583b,2458517.69013,0.00056,-0.00056,6.398042,6.7e-06,-6.7e-06,2022MNRAS.514.1606B,4511.0,110.0,-110.0,4.62,0.12,-0.12,2022MNRAS.514.1606B,0.03932,0.00066,-0.00066,False,19.98,0.61,-0.63,False,88.37,0.18,-0.18,False,0.09,0.09,-0.06,284.0,234.0,-86.0,2022MNRAS.514.1606B
HD73583c,2459232.1682,0.0019,-0.0019,18.87974,0.00086,-0.00086,2022MNRAS.514.1606B,4511.0,110.0,-110.0,4.62,0.12,-0.12,2022MNRAS.514.1606B,0.03368,0.00089,-0.00089,False,41.1,1.2,-1.3,False,89.72,0.2,-0.27,False,0.08,0.11,-0.06,318.4,52.8,-47.7,2022MNRAS.514.1606B
HD86226c,2458698.6559,0.00065,-0.00065,3.9846654,9.2e-06,-9.2e-06,2023ApJS..265....4K,5863.0,88.0,-88.0,4.4,0.03,-0.03,2020AJ....160...96T,0.01987,0.00038,-0.00038,True,10.11,0.07,-0.08,False,86.45,0.26,-0.16,False,0.075,0.065,-0.048,196.0,60.0,-90.0,2020AJ....160...96T
HD89345b,2459118.8724,0.0012,-0.0012,11.814417,1.9e-05,-1.9e-05,2023ApJS..265....4K,5499.0,73.0,-73.0,4.04,0.01,0.0,2018MNRAS.478.4866V,0.0378,0.0006,-0.0006,False,14.68,0.19,-0.19,True,87.9,0.3,-0.3,False,0.2,0.03,-0.03,345.1,20.0,-20.0,2018MNRAS.478.4866V
HD93963Ac,2458902.87274,0.001,-0.001,3.6451398,1.06e-05,-1.06e-05,2022A&A...667A...1S,5987.0,64.0,-64.0,4.49,0.11,-0.11,2022A&A...667A...1S,0.02838,0.00045,-0.00045,False,9.92,0.15,-0.15,False,86.31,0.19,-0.19,False,-,-,-,-,-,-,2022A&A...667A...1S
HD97658b,2457339.205224,9.8e-05,-9.8e-05,9.4893037,1.6e-06,-1.6e-06,2023ApJS..265....4K,5170.0,44.0,-44.0,4.63,0.06,-0.06,2011ApJ...730...10H,0.0311,0.0008,-0.0008,False,26.2,1.2,-1.2,False,89.8,0.5,-0.5,False,-,-,-,-,-,-,2014ApJ...794..155K
HIP116454b,2456907.89,0.03,-0.03,9.1205,0.0005,-0.0005,2015ApJ...800...59V,5089.0,50.0,-50.0,4.59,0.03,-0.03,2015ApJ...800...59V,0.0311,0.0017,-0.0017,False,27.2,1.1,-1.1,False,88.43,0.4,-0.4,False,0.205,0.072,-0.072,-59.1,16.7,-16.7,2015ApJ...800...59V
HIP65Ab,2458658.653779,4.2e-05,-4.2e-05,0.98097217,1.2e-07,-1.2e-07,2023ApJS..265....4K,4590.0,49.0,-49.0,4.61,0.01,-0.01,2020A&A...639A..76N,0.28603,0.00032,-0.00032,True,5.289,0.051,-0.045,False,77.18,0.92,-1.0,False,-,-,-,-,-,-,2020A&A...639A..76N
HIP94235b,2459037.8704,0.0011,-0.0011,7.713057,2.1e-05,-2.1e-05,2022AJ....163..289Z,5991.0,50.0,-50.0,4.46,0.05,-0.05,2022AJ....163..289Z,0.0253,0.00075,-0.00075,False,15.7,1.6,-1.5,False,87.14,0.16,-0.17,False,0.32,0.2,-0.2,17.0,67.0,-92.0,2022AJ....163..289Z
HR858b,2458409.18969,0.00084,-0.00084,3.58599,0.00015,-0.00015,2019ApJ...881L..19V,6201.0,50.0,-50.0,4.26,0.03,-0.04,2019ApJ...881L..19V,0.0146,0.00035,-0.00035,False,7.87,0.23,-0.24,False,85.5,1.5,-0.5,False,-,-,-,-,-,-,2019ApJ...881L..19V
K2-107b,2457334.34984,9.7e-05,-9.7e-05,3.3139151,2.9e-06,-2.9e-06,2023ApJS..265....4K,6030.0,120.0,-120.0,4.07,0.1,-0.1,2017AJ....153..130E,0.083,0.001,-0.001,False,5.68,0.04,-0.04,True,81.9,0.7,-0.7,False,-,-,-,-,-,-,2017AJ....153..130E
K2-113b,2457893.20124,0.00042,-0.00042,5.8176015,2.8e-06,-2.8e-06,2023ApJS..265....4K,5627.0,88.0,-88.0,4.4,0.15,-0.15,2017MNRAS.471.4374E,0.0911,0.0008,-0.0008,False,11.4,0.3,-0.3,False,86.21,0.2,-0.21,False,-,-,-,-,-,-,2017MNRAS.471.4374E
K2-115b,2457522.07056,0.00026,-0.00026,20.2729861,7e-06,-7e-06,2023ApJS..265....4K,5560.0,56.0,-58.0,4.46,0.06,-0.04,2017AJ....154..188S,0.1254,0.0011,-0.0011,False,32.4,0.7,-0.4,True,88.82,0.15,-0.15,False,0.14,0.07,-0.07,104.0,41.0,-52.0,2017AJ....154..188S
K2-116b,2457422.1782,0.004,-0.004,4.654879,2.2e-05,-2.2e-05,2023ApJS..265....4K,4348.35,86.1,-87.78,4.624,0.082,-0.085,2017AJ....154..207D,0.01126,0.00044,-0.00044,True,13.8,2.9,-5.3,False,87.8,1.6,-3.6,False,-,-,-,-,-,-,2018AJ....155..136M
K2-121b,2458092.553641,8.7e-05,-8.7e-05,5.1857532,8.3e-07,-8.3e-07,2023ApJS..265....4K,4471.4,111.6,-103.6,4.52,0.06,-0.06,2017AJ....154..207D,0.109,0.005,-0.005,False,14.46,0.16,-0.12,True,87.2,0.9,-0.5,False,0.22,0.19,-0.18,73.0,64.9,-104.5,2017AJ....154..207D
K2-132b,2458434.0306,0.0049,-0.0049,9.172616,5.1e-05,-5.1e-05,2023ApJS..265....4K,4840.0,90.0,-90.0,3.3,0.01,-0.01,2017AJ....154..254G,0.0279,0.0011,-0.0011,False,4.8,0.5,-0.5,False,77.5,0.5,-0.5,False,0.29,0.05,-0.05,82.6,4.0,-4.2,2018A&A...613A..76J
K2-136c,2457864.6389,0.00075,-0.00075,17.307013,9.2e-05,-9.2e-05,2023ApJS..265....4K,4364.0,70.0,-70.0,4.63,0.11,-0.11,2018AJ....155...10C,0.04132,0.00033,-0.00033,True,34.8,3.6,-7.2,False,89.3,0.5,-0.8,False,-,-,-,-,-,-,2018AJ....155...10C
K2-140b,2457732.80773,0.0001,-0.0001,6.5692045,1.5e-06,-1.5e-06,2023ApJS..265....4K,5654.0,55.0,-55.0,4.45,0.01,-0.01,2018MNRAS.475.1809G,0.117,0.001,-0.001,False,13.84,0.04,-0.07,True,88.3,0.1,-0.1,False,-,-,-,-,-,-,2019MNRAS.482.1807K
K2-155c,2457994.66467,0.00056,-0.00056,13.853487,1.6e-05,-1.6e-05,2023ApJS..265....4K,3919.0,70.0,-70.0,4.73,0.05,-0.05,2018AJ....155..124H,0.0339,0.0031,-0.0031,False,30.0,6.2,-9.8,False,88.9,0.8,-0.8,False,-,-,-,-,-,-,2018AJ....155..124H
K2-174b,2457064.2158,0.0011,-0.0011,19.56236,0.00059,-0.00059,2019ApJS..244...11K,4500.0,50.0,-50.0,4.62,0.1,-0.1,2018AJ....155..136M,0.036,0.001,-0.001,False,26.6,0.2,-0.2,False,89.95,0.04,-0.05,False,-,-,-,-,-,-,2019AJ....157..102L
K2-18b,2456836.17194,0.00059,-0.00059,32.94171,0.0008,-0.0008,2019ApJS..244...11K,3503.0,60.0,-60.0,4.868405205487125,0.09864865511848639,-0.09864865511848639,2015ApJ...809...25M,0.05295,0.00061,-0.00061,False,81.8,3.1,-3.4,False,89.579,0.008,-0.009,False,-,-,-,-,-,-,2017ApJ...834..187B
K2-198b,2457784.02605,0.00028,-0.00028,17.042849,1e-05,-1e-05,2023ApJS..265....4K,5262.0,50.0,-50.0,4.63,0.1,-0.1,2018AJ....155..136M,0.0485,0.0023,-0.0023,False,42.0,4.1,-8.4,False,89.4,0.4,-0.6,False,-,-,-,-,-,-,2018AJ....155..136M
K2-198d,2457824.48087,0.0003,-0.0003,7.4500372,4.7e-06,-4.7e-06,2023ApJS..265....4K,5212.9,99.0,-49.2,4.582,0.065,-0.064,2018AJ....155..136M,0.022,0.00057,-0.00057,False,19.5,1.5,-1.5,True,89.86,0.68,-0.3,False,-,-,-,-,-,-,2019ApJ...880L...5H
K2-199c,2457687.52395,0.00064,-0.00064,7.3744828,9.3e-06,-9.3e-06,2023ApJS..265....4K,4681.0,50.0,-50.0,4.69,0.1,-0.1,2018AJ....155..136M,0.039,0.0021,-0.0021,False,22.1,2.0,-4.8,False,88.9,0.8,-1.3,False,-,-,-,-,-,-,2018AJ....155..136M
K2-19b,2456932.195,0.0011,-0.0011,7.920978,1.9e-05,-1.9e-05,2023ApJS..265....4K,5430.0,60.0,-60.0,4.63,0.1,-0.1,2016ApJ...827...78S,0.0754,0.0006,-0.0006,False,19.66,0.27,-0.27,True,89.5,0.4,-0.4,False,-,-,-,-,-,-,2016ApJ...827...78S
K2-19c,2456853.0007,0.0004,-0.0004,11.8993,0.0008,-0.0008,2020AJ....159....2P,5430.0,60.0,-60.0,4.63,0.07,-0.07,2016ApJ...823..115D,0.04455,0.00189,-0.00189,False,23.4,1.9,-4.0,False,89.04,0.68,-0.95,False,-,-,-,-,-,-,2018AJ....155..136M
K2-21c,2456988.4703,0.0011,-0.0011,15.50195,0.00056,-0.00056,2019ApJS..244...11K,4043.0,375.0,-375.0,4.687628036036988,0.16287613794534334,-0.16287613794534334,2015ApJ...811..102P,0.03533,0.00174,-0.00174,False,35.5,1.6,-1.6,False,88.85,0.4,-0.15,False,0.21,0.20677,-0.173719,59.96,75.6752,-120.5778,2017AJ....154..207D
K2-232b,2458160.403851,3.9e-05,-3.9e-05,11.16844233,6.6e-07,-6.6e-07,2023ApJS..265....4K,6154.0,60.0,-60.0,4.38,0.02,-0.02,2018MNRAS.477.2572B,0.0887,0.0004,-0.0004,False,19.2,0.3,-0.3,False,89.14,0.13,-0.11,False,0.26,0.03,-0.03,207.0,3.6,-3.8,2018MNRAS.477.2572B
K2-233d,2458151.77395,0.00034,-0.00034,24.36543,2.1e-05,-2.1e-05,2023ApJS..265....4K,4950.0,100.0,-100.0,4.71,0.1,-0.1,2018AJ....155..222D,0.0325,0.0008,-0.0008,False,44.2,1.6,-1.8,False,89.35,0.12,-0.11,False,-,-,-,-,-,-,2018AJ....155..222D
K2-237b,2457942.11408,0.00012,-0.00012,2.18053435,4.6e-07,-4.6e-07,2023ApJS..265....4K,6257.0,100.0,-100.0,4.24,0.1,-0.1,2018MNRAS.478.5356S,0.118,0.002,-0.002,False,5.4,0.04,-0.05,True,84.3,0.7,-0.4,False,-,-,-,-,-,-,2018MNRAS.478.5356S
K2-238b,2457984.06074,0.00023,-0.00023,3.2046909,2.2e-06,-2.2e-06,2023ApJS..265....4K,5630.0,78.0,-78.0,4.11,0.07,-0.07,2018MNRAS.478.5356S,0.08,0.003,-0.003,False,6.3,0.7,-0.5,False,84.5,1.8,-1.5,False,-,-,-,-,-,-,2018MNRAS.478.5356S
K2-25b,2457651.471616,6.2e-05,-6.2e-05,3.48456248,6.4e-07,-6.4e-07,2023ApJS..265....4K,3180.0,60.0,-60.0,4.98,0.07,-0.07,2016ApJ...818...46M,0.1037,0.0023,-0.0023,True,25.1,4.1,-4.1,True,88.3,1.2,-0.7,False,0.27,0.16,-0.21,62.0,44.0,-39.0,2016ApJ...818...46M
K2-260b,2458109.67429,0.00018,-0.00018,2.62669768,8e-07,-8e-07,2023ApJS..265....4K,6367.0,250.0,-250.0,4.125,0.024,-0.024,2018MNRAS.481..596J,0.0973,0.0003,-0.0003,False,5.18,0.06,-0.06,True,88.7,0.9,-1.0,False,-,-,-,-,-,-,2018MNRAS.481..596J
K2-261b,2458325.64553,0.0004,-0.0004,11.6334758,8e-06,-8e-06,2023ApJS..265....4K,5537.0,71.0,-71.0,4.21,0.11,-0.11,2018MNRAS.481..596J,0.0529,0.001,-0.001,False,13.3,2.4,-2.6,False,88.4,1.1,-1.9,False,0.39,0.15,-0.15,143.0,18.0,-18.0,2018MNRAS.481..596J
K2-266d,2458488.6672,0.0027,-0.0027,14.6982,4.8e-05,-4.8e-05,2023ApJS..265....4K,4285.0,49.0,-57.0,4.58,0.03,-0.04,2018AJ....156..245R,0.0383,0.0007,-0.0007,False,31.7,1.1,-1.2,False,89.46,0.32,-0.25,False,0.05,0.04,-0.03,87.0,62.0,-62.0,2018AJ....156..245R
K2-284b,2458146.80246,0.00062,-0.00062,4.7948599,5e-06,-5e-06,2023ApJS..265....4K,4140.0,50.0,-50.0,4.67,0.01,-0.01,2018AJ....156..302D,0.042,0.0013,-0.0013,False,16.84,0.62,-0.7,False,89.0,0.65,-0.62,False,0.078,0.108,-0.055,180.2,126.4,-129.6,2018AJ....156..302D
K2-287b,2458001.72218,0.00016,-0.00016,14.89329,3e-05,-3e-05,2019AJ....157..100J,5695.0,58.0,-58.0,4.4,0.01,-0.01,2019AJ....157..100J,0.0801,0.001,-0.001,False,23.9,0.3,-0.3,False,88.13,0.1,-0.08,False,0.48,0.03,-0.03,10.1,4.6,-4.2,2019AJ....157..100J
K2-295b,2457624.83244,0.00012,-0.00012,4.02488968,7.7e-07,-7.7e-07,2023ApJS..265....4K,4444.0,70.0,-70.0,4.63,0.12,-0.12,2019AcA....69..135S,0.1304,0.0014,-0.0014,False,13.76,0.19,-0.44,False,89.3,0.46,-0.62,False,-,-,-,-,-,-,2019AcA....69..135S
K2-29b,2458560.23617,0.00013,-0.00013,3.25883406,3.9e-07,-3.9e-07,2023ApJS..265....4K,5358.0,38.0,-38.0,4.54,0.01,-0.01,2016ApJ...824...55S,0.1419,0.0006,-0.0006,False,10.51,0.15,-0.15,False,86.66,0.11,-0.08,False,0.066,0.022,-0.022,132.0,21.0,-21.0,2016ApJ...824...55S
K2-30b,2457526.93509,0.00014,-0.00014,4.09847804,6.9e-07,-6.9e-07,2023ApJS..265....4K,5425.0,40.0,-40.0,4.54,0.03,-0.03,2016AJ....151..171J,0.1266,0.0016,-0.0016,False,12.3,0.4,-0.4,False,86.92,0.26,-0.24,False,-,-,-,-,-,-,2016AJ....151..171J
K2-31b,2456952.717941,9.1e-05,-9.1e-05,1.25784887,7.8e-07,-7.8e-07,2023ApJS..265....4K,5280.0,70.0,-70.0,4.6,0.07,-0.07,2016AJ....152..132G,0.13748,0.00015,-0.00015,True,5.642,0.007,-0.007,True,79.9,0.8,-0.8,False,-,-,-,-,-,-,2016AJ....152..132G
K2-329b,2457773.157267,7.3e-05,-7.3e-05,12.4551225,3.1e-06,-3.1e-06,2021AJ....161...82S,5282.0,40.0,-39.0,4.57,0.01,-0.02,2021AJ....161...82S,0.09679,0.00056,-0.00056,False,26.62,0.46,-0.61,False,89.22,0.11,-0.09,False,0.07,0.041,-0.04,161.0,22.0,-30.0,2021AJ....161...82S
K2-333b,2458525.4295,0.0012,-0.0012,14.759859,3e-05,-3e-05,2023ApJS..265....4K,6070.0,190.0,-190.0,4.32,0.04,-0.04,2018AJ....156...22Y,0.0461,0.001,-0.001,False,23.06,0.72,-2.14,False,89.35,0.45,-0.77,False,-,-,-,-,-,-,2021MNRAS.508..195D
K2-334b,2458209.31601,0.00031,-0.00031,5.1138428,5.1e-06,-5.1e-06,2023ApJS..265....4K,6890.0,340.0,-340.0,4.27,0.04,-0.04,2018AJ....156...22Y,0.0343,0.0018,-0.0018,False,15.3,1.1,-3.6,False,88.58,0.97,-2.46,False,-,-,-,-,-,-,2021MNRAS.508..195D
K2-34b,2457851.317006,5.2e-05,-5.2e-05,2.99563536,2.5e-07,-2.5e-07,2023ApJS..265....4K,6087.0,38.0,-38.0,4.11,0.07,-0.07,2016ApJ...825...53H,0.0887,0.0012,-0.0012,False,6.7,0.4,-0.3,False,83.0,0.7,-0.6,False,-,-,-,-,-,-,2016ApJ...825...53H
K2-36c,2456812.84001,0.00071,-0.00071,5.340888,8.6e-05,-8.6e-05,2019A&A...624A..38D,4924.0,60.0,-60.0,4.65,0.1,-0.1,2016ApJ...827...78S,0.03839,0.00083,-0.00083,True,16.01,0.26,-0.27,False,86.917,0.066,-0.056,False,-,-,-,-,-,-,2019A&A...624A..38D
K2-3b,2456813.41843,0.00039,-0.00039,10.054626,0.0,-0.0,2023A&A...677A..33B,3896.0,189.0,-189.0,4.71952575919163,0.1266175116087312,-0.1266175116087312,2015ApJ...804...10C,0.0349,0.00041,-0.00041,False,29.44,0.74,-0.84,False,89.4,0.34,-0.22,False,0.107,0.057,-0.059,188.0,32.0,-34.0,2022AJ....164..172D
K2-403b,2457908.9613,0.0014,-0.0014,33.589979,0.000768,-0.000768,2022AJ....163..244C,5511.0,138.0,-138.0,4.44,0.15,-0.15,2022AJ....163..244C,0.0551,0.001,-0.001,False,39.9,7.1,-3.1,False,89.0,42.0,42.0,False,-,-,-,-,-,-,2022AJ....163..244C
K2-405b,2457908.9959,0.0004,-0.0004,3.435471,3.6e-05,-3.6e-05,2022AJ....163..244C,4927.0,138.0,-138.0,4.68,0.15,-0.15,2022AJ....163..244C,0.0548,0.001,-0.001,False,6.33,4.28,-0.57,False,82.0,75.0,70.0,False,-,-,-,-,-,-,2022AJ....163..244C
K2-406b,2458010.3895,0.0025,-0.0025,22.549406,0.001377,-0.001377,2022AJ....163..244C,5784.0,138.0,-138.0,4.37,0.15,-0.15,2022AJ....163..244C,0.0439,0.001,-0.001,False,32.1,4.4,-3.5,False,89.0,53.0,52.0,False,-,-,-,-,-,-,2022AJ....163..244C
K2-55b,2457063.20281,0.00024,-0.00024,2.8492816,1.8e-06,-1.8e-06,2023ApJS..265....4K,4456.0,148.0,-148.0,4.67,0.05,-0.05,2016ApJS..226....7C,0.0561,0.0016,-0.0016,False,10.5,0.6,-0.6,False,88.2,1.1,-1.0,False,0.07,0.13,-0.06,23.9,115.4,-140.3,2017AJ....154..207D
K2-87b,2457062.5749,0.0014,-0.0014,9.72664,0.00031,-0.00031,2019ApJS..244...11K,5406.0,168.0,-168.0,4.47,0.18,-0.18,2016ApJS..226....7C,0.05,0.001,-0.001,False,14.4,0.3,-0.3,False,87.74,0.17,-0.17,False,-,-,-,-,-,-,2019AJ....157..102L
KELT-10b,2457612.49947,0.00041,-0.00041,4.1662541,1.6e-06,-1.6e-06,2023ApJS..265....4K,5948.0,74.0,-74.0,4.32,0.02,-0.03,2016MNRAS.459.4281K,0.119,0.0014,-0.0014,False,9.34,0.21,-0.32,False,88.6,0.9,-0.7,False,-,-,-,-,-,-,2016MNRAS.459.4281K
KELT-11b,2458255.43247,0.00013,-0.00013,4.7362006,3.4e-06,-3.4e-06,2023ApJS..265....4K,5370.0,51.0,-50.0,3.73,0.04,-0.05,2017AJ....153..215P,0.051,0.004,-0.004,False,4.98,0.05,-0.05,False,85.3,0.2,-0.2,False,0.0007,0.002,-0.0005,359.0,147.4,-74.6,2017AJ....154...25B
KELT-12b,2459020.83914,0.00021,-0.00021,5.0316328,1.9e-06,-1.9e-06,2023ApJS..265....4K,6279.0,51.0,-51.0,3.89,0.05,-0.05,2017AJ....153..178S,0.0772,0.0019,-0.0019,False,6.1,0.4,-0.4,False,84.5,1.1,-0.9,False,-,-,-,-,-,-,2017AJ....153..178S
KELT-14b,2458654.016813,7e-05,-7e-05,1.71005328,1.4e-07,-1.4e-07,2023ApJS..265....4K,5720.0,130.0,-130.0,4.17,0.02,-0.02,2016PASP..128f4401T,0.1177,0.0012,-0.0012,False,4.25,0.07,-0.07,False,78.3,0.3,-0.3,False,-,-,-,-,-,-,2016PASP..128f4401T
KELT-15b,2458973.57814,0.00012,-0.00012,3.329466,1.2e-06,-1.2e-06,2023ApJS..265....4K,6003.0,56.0,-52.0,4.17,0.02,-0.04,2016AJ....151..138R,0.1001,0.0022,-0.0022,False,6.7,0.14,-0.35,False,88.3,1.2,-1.7,False,-,-,-,-,-,-,2016AJ....151..138R
KELT-16b,2458392.597691,7.8e-05,-7.8e-05,0.968992962,9.7e-08,-9.7e-08,2023ApJS..265....4K,6236.0,54.0,-54.0,4.25,0.03,-0.04,2017AJ....153...97O,0.107,0.0013,-0.0013,False,3.23,0.12,-0.13,False,84.4,3.0,-2.3,False,-,-,-,-,-,-,2017AJ....153...97O
KELT-17b,2459440.791304,7.8e-05,-7.8e-05,3.08017985,5.1e-07,-5.1e-07,2023ApJS..265....4K,7454.0,49.0,-49.0,4.22,0.02,-0.02,2016AJ....152..136Z,0.09526,0.00088,-0.00088,False,6.38,0.18,-0.18,False,84.87,0.45,-0.43,False,-,-,-,-,-,-,2016AJ....152..136Z
KELT-18b,2458676.84596,0.00024,-0.00024,2.8716995,1.2e-06,-1.2e-06,2023ApJS..265....4K,6670.0,120.0,-120.0,4.06,0.01,-0.01,2017AJ....153..263M,0.0846,0.0009,-0.0009,False,5.14,0.04,-0.08,False,88.9,0.8,-1.2,False,-,-,-,-,-,-,2017AJ....153..263M
KELT-19Ab,2458171.31415,0.00027,-0.00027,4.6117361,2.3e-06,-2.3e-06,2023ApJS..265....4K,7500.0,110.0,-110.0,4.13,0.03,-0.03,2018AJ....155...35S,0.10713,0.00092,-0.00092,False,7.5,0.2,-0.18,False,85.41,0.34,-0.31,False,-,-,-,-,-,-,2018AJ....155...35S
KELT-1b,2457727.01162,0.00013,-0.00013,1.21749415,1.2e-07,-1.2e-07,2023ApJS..265....4K,6518.0,50.0,-50.0,4.23,0.03,-0.03,2012ApJ...761..123S,0.0771,0.0003,-0.0003,False,3.69,0.04,-0.04,False,86.8,0.8,-0.8,False,0.0013,0.0005,-0.0005,358.0,51.0,-51.0,2019AJ....158..166B
KELT-20b,2459288.807775,2.1e-05,-2.1e-05,3.47410042,2.2e-07,-2.2e-07,2023ApJS..265....4K,8720.0,250.0,-260.0,4.29,0.02,-0.02,2017AJ....154..194L,0.1144,0.00062,-0.00062,False,7.5,0.05,-0.05,False,86.12,0.28,-0.27,False,-,-,-,-,-,-,2017AJ....154..194L
KELT-21b,2458881.93965,0.00023,-0.00023,3.61276958,9.5e-07,-9.5e-07,2023ApJS..265....4K,7598.0,81.0,-84.0,4.173,0.015,-0.014,2018AJ....155..100J,0.09952,0.00071,-0.00071,False,6.86,0.13,-0.12,False,86.46,0.38,-0.34,False,-,-,-,-,-,-,2018AJ....155..100J
KELT-23Ab,2458918.461247,2.1e-05,-2.1e-05,2.25528745,1.8e-07,-1.8e-07,2023ApJS..265....4K,5899.0,49.0,-49.0,4.42,0.03,-0.03,2019AJ....158...78J,0.132,0.0006,-0.0006,False,7.556,0.041,-0.045,False,85.96,0.11,-0.1,False,-,-,-,-,-,-,2020AcA....70..181M
KELT-24b,2459062.317991,5.1e-05,-5.1e-05,5.55149344,9.2e-07,-9.2e-07,2023ApJS..265....4K,6509.0,50.0,-49.0,4.25,0.02,-0.02,2019AJ....158..197R,0.0901,0.0003,-0.0003,False,9.9178,0.0038,-0.0038,True,89.17,0.75,-0.59,False,0.077,0.025,-0.024,55.0,15.0,-13.0,2019AJ....158..197R
KELT-2Ab,2459467.198989,8e-05,-8e-05,4.11377556,8.3e-07,-8.3e-07,2023ApJS..265....4K,6148.0,48.0,-48.0,4.03,0.03,-0.03,2012ApJ...756L..39B,0.0722,0.0018,-0.0018,False,6.59,0.08,-0.08,True,88.6,1.0,-1.4,False,-,-,-,-,-,-,2012ApJ...756L..39B
KELT-3b,2458543.04054,0.00018,-0.00018,2.70338919,4.8e-07,-4.8e-07,2023ApJS..265....4K,6306.0,50.0,-49.0,4.21,0.03,-0.03,2013ApJ...773...64P,0.0939,0.0011,-0.0011,False,6.02,0.24,-0.22,False,84.2,0.7,-0.6,False,-,-,-,-,-,-,2013ApJ...773...64P
KELT-4Ab,2456617.81302,0.00031,-0.00031,2.98958682,9.9e-07,-9.9e-07,2023ApJS..265....4K,6206.0,75.0,-75.0,4.11,0.01,-0.01,2016AJ....151...45E,0.1089,0.0005,-0.0005,False,5.79,0.09,-0.08,False,83.16,0.22,-0.21,False,-,-,-,-,-,-,2016AJ....151...45E
KELT-6b,2457218.65874,0.00034,-0.00034,7.8456043,2.2e-06,-2.2e-06,2023ApJS..265....4K,6102.0,43.0,-43.0,4.07,0.04,-0.07,2014AJ....147...39C,0.0776,0.001,-0.001,False,10.916,0.035,-0.035,True,88.8,0.8,-0.9,False,-,-,-,-,-,-,2014AJ....147...39C
KELT-7b,2459109.138447,5.1e-05,-5.1e-05,2.7347656,2e-07,-2e-07,2023ApJS..265....4K,6789.0,50.0,-49.0,4.15,0.02,-0.02,2015AJ....150...12B,0.091,0.0006,-0.0006,False,5.53,0.04,-0.04,True,83.8,0.4,-0.4,False,-,-,-,-,-,-,2015AJ....150...12B
KELT-8b,2457986.46737,0.00026,-0.00026,3.24408156,1e-06,-1e-06,2023ApJS..265....4K,5754.0,54.0,-55.0,4.08,0.05,-0.05,2015ApJ...810...30F,0.115,0.003,-0.003,False,5.9,0.4,-0.4,False,82.7,0.8,-1.0,False,0.04,0.05,-0.03,85.0,87.0,-97.0,2015ApJ...810...30F
KELT-9b,2458955.970923,5e-05,-5e-05,1.48111874,1.4e-07,-1.4e-07,2023ApJS..265....4K,10170.0,450.0,-450.0,4.09,0.01,-0.01,2017Natur.546..514G,0.08228,0.00043,-0.00043,False,3.2,0.02,-0.02,False,86.79,0.25,-0.25,False,-,-,-,-,-,-,2017Natur.546..514G
KOI-12b,2455711.66072,0.00011,-0.00011,17.8552276,4.5e-06,-4.5e-06,2023ApJS..265....4K,6820.0,120.0,-120.0,4.34,0.15,-0.15,2015A&A...579A..55B,0.09049,8e-05,-8e-05,False,18.89,0.23,-0.22,True,88.95,0.15,-0.25,False,-,-,-,-,-,-,2015A&A...579A..55B
KOI-13b,2455777.161331,7.1e-06,-7.1e-06,1.763587619,2.8e-08,-2.8e-08,2023ApJS..265....4K,8848.0,100.0,-100.0,3.93,0.1,-0.1,2011ApJ...736...19B,0.08737,2e-05,-2e-05,False,4.5007,0.0039,-0.004,False,86.77,0.048,-0.052,False,0.00064,0.00012,-0.00016,5.0,8.0,-10.0,2015ApJ...804..150E
KOI-94c,2455679.81939,0.00051,-0.00051,10.423671,1.2e-05,-1.2e-05,2023ApJS..265....4K,6182.0,58.0,-58.0,4.18,0.07,-0.07,2013ApJ...768...14W,0.025673,7.4e-05,-7.4e-05,False,15.7798,0.0016,-0.0016,False,89.924,0.054,-0.073,False,-,-,-,-,-,-,2013ApJ...778..185M
KOI-94d,2455703.05975,0.00013,-0.00013,22.342972,5.9e-06,-5.9e-06,2023ApJS..265....4K,6182.0,58.0,-58.0,4.18,0.07,-0.07,2013ApJ...768...14W,0.06802,8e-05,-8e-05,False,27.3,0.4,-0.4,True,89.87,0.12,-0.12,False,-,-,-,-,-,-,2013ApJ...768...14W
KOI-94e,2455809.04,0.0015,-0.0015,54.32002,0.00016,-0.00016,2023ApJS..265....4K,6182.0,58.0,-58.0,4.181,0.066,-0.066,2013ApJ...768...14W,0.04132,0.00016,-0.00016,False,47.69,0.67,-0.64,False,89.554,0.048,-0.044,False,-,-,-,-,-,-,2013ApJ...778..185M
KPS-1b,2458888.7872,0.0002,-0.0002,1.70632513,8.9e-07,-8.9e-07,2023ApJS..265....4K,5165.0,90.0,-90.0,4.47,0.06,-0.06,2018PASP..130g4401B,0.114,0.004,-0.004,False,6.37,0.24,-0.24,False,83.2,0.9,-0.9,False,-,-,-,-,-,-,2018PASP..130g4401B
Kepler-105b,2455669.72916,0.00029,-0.00029,5.412203,3.7e-06,-3.7e-06,2023ApJS..265....4K,6397.0,95.0,-95.0,4.15,0.2,-0.23,2014ApJ...783....4W,0.028,0.001,-0.001,False,9.65,0.16,-0.16,True,85.9,1.9,-3.9,False,-,-,-,-,-,-,2014ApJ...783....4W
Kepler-12b,2455669.703585,2.3e-05,-2.3e-05,4.43796263,2.2e-07,-2.2e-07,2023ApJS..265....4K,5947.0,100.0,-100.0,4.17,0.01,-0.01,2011ApJS..197....9F,0.11887,9e-05,-9e-05,False,8.019,0.014,-0.013,False,88.8,0.09,-0.07,False,-,-,-,-,-,-,2015ApJ...804..150E
Kepler-17b,2455185.67875,7e-06,-7e-06,1.48571099,2e-08,-2e-08,2019RAA....19...41G,5630.0,100.0,-100.0,4.43,0.02,-0.02,2011ApJS..197...14D,0.13031,0.00022,-0.00022,False,5.48,0.02,-0.02,False,87.2,0.15,-0.15,False,-,-,-,-,-,-,2011ApJS..197...14D
Kepler-18d,2455704.09996,0.00025,-0.00025,14.8589223,9.1e-06,-9.1e-06,2023ApJS..265....4K,5345.0,100.0,-100.0,4.31,0.12,-0.12,2011ApJS..197....7C,0.0578,0.0007,-0.0007,False,22.5,1.0,-1.0,False,88.07,0.1,-0.1,False,-,-,-,-,-,-,2011ApJS..197....7C
Kepler-396c,2455546.7461,0.0062,-0.0062,88.5127,0.0013,-0.0013,2023ApJS..265....4K,5651.0,83.0,-82.2,4.47,0.04,-0.06,2016ApJ...822...86M,0.0524,0.0006,-0.0006,False,96.1,1.1,-1.1,True,90.0,0.02,-0.02,True,-,-,-,-,-,-,2016ApJ...822...86M
Kepler-41b,2455664.159537,1.8e-05,-1.8e-05,1.855557555,7.8e-08,-7.8e-08,2023ApJS..265....4K,5620.0,140.0,-140.0,4.47,0.12,-0.12,2011A&A...536A..70S,0.10253,0.00043,-0.00043,False,5.053,0.021,-0.021,False,82.214,0.09,-0.085,False,-,-,-,-,-,-,2015ApJ...804..150E
Kepler-422b,2455641.565849,2.6e-05,-2.6e-05,7.89144912,4.9e-07,-4.9e-07,2023ApJS..265....4K,5972.0,84.0,-84.0,4.31,0.07,-0.07,2014ApJ...795..151E,0.0957,0.0006,-0.0006,False,14.2,1.9,-1.7,False,88.3,0.3,-0.3,False,-,-,-,-,-,-,2014ApJ...795..151E
Kepler-435b,2455724.455024,7.9e-05,-7.9e-05,8.6001545,1.7e-06,-1.7e-06,2023ApJS..265....4K,6161.0,94.0,-94.0,3.61,0.05,-0.07,2015A&A...575A..71A,0.06384,0.0002,-0.0002,False,6.35,0.51,-0.51,False,85.51,0.52,-0.52,False,0.114,0.077,-0.077,104.0,36.0,-36.0,2015A&A...575A..71A
Kepler-447b,2455702.924679,3.4e-05,-3.4e-05,7.79430304,5.4e-07,-5.4e-07,2023ApJS..265....4K,5493.0,62.0,-62.0,4.4,0.1,-0.1,2015A&A...577A.105L,0.16955,0.0001,-0.0001,True,20.41,0.36,-0.19,False,86.55,0.24,-0.32,False,0.12,0.04,-0.04,98.3,1.1,-11.0,2015A&A...577A.105L
Kepler-5b,2455693.982258,2.4e-05,-2.4e-05,3.54846566,1.9e-07,-1.9e-07,2023ApJS..265....4K,6297.0,60.0,-60.0,4.07,0.02,-0.02,2010ApJ...713L.131K,0.07996,9e-05,-9e-05,False,6.45,0.021,-0.025,False,89.1,0.4,-0.3,False,-,-,-,-,-,-,2015ApJ...804..150E
Kepler-63b,2455010.8434,2.8e-05,-2.8e-05,9.43415035,3.3e-07,-3.3e-07,2019RAA....19...41G,5576.0,50.0,-50.0,4.52,0.02,-0.02,2013ApJ...775...54S,0.0622,0.001,-0.001,False,19.12,0.08,-0.08,False,87.806,0.018,-0.019,False,-,-,-,-,-,-,2013ApJ...775...54S
Kepler-6b,2455643.477519,1.5e-05,-1.5e-05,3.2346993,1.1e-07,-1.1e-07,2023ApJS..265....4K,5647.0,44.0,-44.0,4.24,0.01,-0.01,2010ApJ...713L.136D,0.09424,0.00012,-0.00012,False,7.503,0.022,-0.022,False,88.93,0.19,-0.17,False,-,-,-,-,-,-,2015ApJ...804..150E
Kepler-76b,2455654.042121,1.9e-05,-1.9e-05,1.544928884,6.6e-08,-6.6e-08,2023ApJS..265....4K,6409.0,95.0,-95.0,4.2,0.3,-0.3,2013ApJ...771...26F,0.1033,0.003,-0.003,False,4.46,0.05,-0.04,False,77.55,0.2,-0.17,False,-,-,-,-,-,-,2015ApJ...804..150E
Kepler-7b,2455700.100198,2.4e-05,-2.4e-05,4.88548837,2.7e-07,-2.7e-07,2023ApJS..265....4K,5933.0,44.0,-44.0,4.03,0.02,-0.02,2010ApJ...713L.140L,0.08294,0.00011,-0.00011,False,6.637,0.021,-0.021,False,85.16,0.06,-0.05,False,-,-,-,-,-,-,2015ApJ...804..150E
Kepler-854b,2455668.279705,2.2e-05,-2.2e-05,2.14463318,1.1e-07,-1.1e-07,2023ApJS..265....4K,6179.0,110.4,-142.2,4.29,0.11,-0.23,2016ApJ...822...86M,0.119,0.003,-0.003,False,3.73,0.2,-0.15,True,79.0,1.2,-0.9,True,-,-,-,-,-,-,2016ApJ...822...86M
L98-59b,2458828.05812,0.00024,-0.00024,2.2531154,1.7e-06,-1.7e-06,2023ApJS..265....4K,3367.0,150.0,-150.0,4.945,0.059,-0.058,2019AJ....158...32K,0.02512,0.00072,-0.00072,False,15.0,1.4,-1.0,False,87.71,1.16,-0.44,False,0.103,0.117,-0.045,192.0,70.0,-155.0,2021A&A...653A..41D
L98-59c,2458902.42094,0.00014,-0.00014,3.6906716,1.5e-06,-1.5e-06,2023ApJS..265....4K,3367.0,150.0,-150.0,4.946,0.042,-0.042,2019AJ....158...32K,0.04088,0.00068,-0.00068,False,19.0,1.2,-0.8,False,88.11,0.36,-0.16,False,0.103,0.045,-0.058,261.0,20.0,-10.0,2021A&A...653A..41D
L98-59d,2458847.03715,0.00025,-0.00025,7.450737,5.4e-06,-5.4e-06,2023ApJS..265....4K,3367.0,150.0,-150.0,4.946,0.042,-0.042,2019AJ....158...32K,0.0448,0.0011,-0.0011,False,33.7,1.9,-1.7,False,88.449,0.058,-0.111,False,0.074,0.057,-0.046,180.0,27.0,-50.0,2021A&A...653A..41D
LHS1140b,2458103.084207,4.3e-05,-4.3e-05,24.73721,1.7e-05,-1.7e-05,2023ApJS..265....4K,3131.0,100.0,-100.0,5.04,0.07,-0.07,2017Natur.544..333D,0.0739,8e-05,-8e-05,False,95.3,1.1,-1.1,False,89.89,0.05,-0.03,False,-,-,-,-,-,-,2019AJ....157...32M
LHS1140c,2458226.843969,1.8e-05,-1.8e-05,3.7779329,2.8e-06,-2.8e-06,2023ApJS..265....4K,3216.0,39.0,-39.0,5.05,0.03,-0.03,2019AJ....157...32M,0.05486,0.00013,-0.00013,False,26.57,0.05,-0.05,False,89.92,0.06,-0.09,False,-,-,-,-,-,-,2019AJ....157...32M
LHS1478b,2458786.75425,0.00042,-0.00042,1.9495378,4e-06,-4e-06,2021A&A...649A.144S,3381.0,54.0,-54.0,4.87,0.06,-0.06,2021A&A...649A.144S,0.0462,0.0011,-0.0011,False,16.119,0.088,-0.094,False,87.452,0.052,-0.048,False,-,-,-,-,-,-,2021A&A...649A.144S
LHS3844b,2458828.93037,0.00025,-0.00025,0.46292964,3.3e-07,-3.3e-07,2023ApJS..265....4K,3036.0,77.0,-77.0,5.06,0.01,-0.01,2019ApJ...871L..24V,0.0635,0.0009,-0.0009,False,7.11,0.03,-0.03,False,88.5,0.5,-0.5,False,-,-,-,-,-,-,2019ApJ...871L..24V
LP714-47b,2458774.70336,0.00024,-0.00024,4.0520345,2.6e-06,-2.6e-06,2023ApJS..265....4K,3950.0,51.0,-51.0,4.64,0.04,-0.04,2020A&A...644A.127D,0.0751,0.0009,-0.0009,False,15.9,1.0,-0.7,False,87.3,0.2,-0.2,False,0.04,0.02,-0.02,219.0,19.0,-19.0,2020A&A...644A.127D
LP791-18c,2458905.78256,0.0002,-0.0002,4.9899054,2.6e-06,-2.6e-06,2023ApJS..265....4K,2960.0,55.0,-55.0,5.12,0.09,-0.09,2019ApJ...883L..16C,0.1238,0.0022,-0.0022,False,34.5,2.0,-3.7,False,89.55,0.32,-0.5,False,-,-,-,-,-,-,2019ApJ...883L..16C
LTT1445Ab,2458905.71556,0.00071,-0.00071,5.358777,1.1e-05,-1.1e-05,2023ApJS..265....4K,3337.0,150.0,-150.0,4.97,0.06,-0.07,2019AJ....158..152W,0.0458,0.0012,-0.0012,False,29.6,2.6,-2.5,False,89.4,0.41,-0.46,False,0.19,0.35,-0.14,221.0,120.0,-76.0,2019AJ....158..152W
LTT1445Ac,2458412.58159,0.00059,-0.00059,3.1239035,3.4e-06,-3.4e-06,2022AJ....163..168W,3340.0,150.0,-150.0,4.989996382473231,0.03624800431613585,-0.03624800431613585,2022AJ....163..168W,0.0396,0.0018,-0.0018,False,21.56,0.78,-0.82,False,87.43,0.18,-0.29,False,-,-,-,-,-,-,2022AJ....163..168W
LTT3780c,2458608.11003,0.00045,-0.00045,12.252208,2.7e-05,-2.7e-05,2023ApJS..265....4K,3331.0,157.0,-157.0,4.9,0.03,-0.03,2020AJ....160....3C,0.057,0.0035,-0.0035,False,51.2,0.9,-0.9,True,89.18,0.47,-0.22,False,-,-,-,-,-,-,2020AJ....160....3C
LTT9779b,2458724.90098,0.00013,-0.00013,0.79206425,2.8e-07,-2.8e-07,2023ApJS..265....4K,5443.0,14.0,-13.0,4.35,0.16,-0.12,2020NatAs...4.1148J,0.0455,0.0022,-0.0022,False,3.877,0.09,-0.091,False,76.39,0.43,-0.43,False,-,-,-,-,-,-,2020NatAs...4.1148J
MASCARA-1b,2457097.2788,0.002,-0.002,2.14878,8e-06,-8e-06,2017A&A...606A..73T,7554.0,150.0,-150.0,4.029,0.104,-0.097,2017A&A...606A..73T,0.0735,0.0007,-0.0007,False,4.187,0.036,-0.036,True,87.0,2.0,-3.0,False,-,-,-,-,-,-,2017A&A...606A..73T
MASCARA-4b,2459321.97544,6.3e-05,-6.3e-05,2.8240759,5.3e-06,-5.3e-06,2023ApJS..265....4K,7800.0,200.0,-200.0,4.1,0.05,-0.05,2020A&A...635A..60D,0.08,0.004,-0.004,False,5.97,0.03,-0.03,True,88.5,0.01,-0.01,False,-,-,-,-,-,-,2020A&A...635A..60D
NGTS-10b,2457518.84377,0.00017,-0.00017,0.7668944,3e-07,-3e-07,2020MNRAS.493..126M,4600.0,150.0,-150.0,4.59,0.02,-0.02,2020MNRAS.493..126M,0.1765,0.011,-0.011,False,4.45,0.12,-0.14,False,79.0,75.0,74.0,False,-,-,-,-,-,-,2020MNRAS.493..126M
NGTS-12b,2458572.8549,0.0017,-0.0017,7.532806,4.8e-05,-4.8e-05,2020MNRAS.499.3139B,5690.0,130.0,-130.0,4.04,0.04,-0.04,2020MNRAS.499.3139B,0.0678,0.0012,-0.0012,False,10.28,0.21,-0.31,False,88.9,0.76,-0.76,False,-,-,-,-,-,-,2020MNRAS.499.3139B
NGTS-13b,2458572.8247,0.0018,-0.0018,4.119027,2.3e-05,-2.3e-05,2021A&A...647A.180G,5819.0,73.0,-73.0,4.04,0.05,-0.05,2021A&A...647A.180G,0.0656,0.003,-0.003,False,6.6,0.18,-0.3,False,88.7,1.2,-1.2,False,0.086,0.034,-0.034,213.6,24.2,-24.2,2021A&A...647A.180G
NGTS-1b,2458586.32972,0.0004,-0.0004,2.6473068,1.7e-06,-1.7e-06,2023ApJS..265....4K,3916.0,71.0,-63.0,4.71,0.23,-0.23,2018MNRAS.475.4467B,0.2392,0.0033,-0.0033,True,12.2,0.7,-0.7,False,85.27,0.61,-0.73,False,-,-,-,-,-,-,2018MNRAS.475.4467B
NGTS-24b,2458100.6229,0.0011,-0.0011,3.4678796,7e-06,-7e-06,2023MNRAS.518.4845J,5820.0,93.0,-8.0,4.09,0.05,-0.04,2023MNRAS.518.4845J,0.0768,0.0028,-0.0028,False,6.37,0.29,-0.31,False,82.61,0.52,-0.61,False,-,-,-,-,-,-,2023MNRAS.518.4845J
NGTS-2b,2459238.77448,0.00025,-0.00025,4.511123,3.7e-06,-3.7e-06,2023ApJS..265....4K,6478.0,94.0,-89.0,4.2,0.03,-0.06,2018MNRAS.481.4960R,0.0962,0.0011,-0.0011,False,8.0,0.3,-0.38,False,88.5,1.0,-1.2,False,-,-,-,-,-,-,2018MNRAS.481.4960R
NGTS-5b,2457740.35262,0.00026,-0.00026,3.3569866,2.6e-06,-2.6e-06,2019A&A...625A.142E,4987.0,41.0,-41.0,4.52,0.04,-0.04,2019A&A...625A.142E,0.1579,0.0016,-0.0016,False,11.11,0.32,-0.3,False,86.6,0.2,-0.2,False,-,-,-,-,-,-,2019A&A...625A.142E
NGTS-6b,2458712.72373,0.00024,-0.00024,0.8820585,3.3e-07,-3.3e-07,2023ApJS..265....4K,4730.0,44.0,-40.0,4.7,1.1,-0.7,2019MNRAS.489.4125V,0.18,0.01,-0.01,False,4.784,0.043,-0.048,False,78.23,0.26,-0.21,False,-,-,-,-,-,-,2019MNRAS.489.4125V
NGTS-8b,2457500.17909,0.00072,-0.00072,2.4997,1e-05,-1e-05,2020MNRAS.491.2834C,5241.0,50.0,-50.0,4.41,0.03,-0.03,2020MNRAS.491.2834C,0.114,0.002,-0.002,False,7.6,0.18,-0.18,False,86.9,0.5,-0.5,False,-,-,-,-,-,-,2020MNRAS.491.2834C
NGTS-9b,2458518.9479,0.0019,-0.0019,4.435272,1.1e-05,-1.1e-05,2022ApJS..259...62I,6330.0,130.0,-130.0,4.37,0.2,-0.2,2020MNRAS.491.2834C,0.08,0.004,-0.004,False,9.06,0.31,-0.31,False,84.1,0.4,-0.4,False,-,-,-,-,-,-,2020MNRAS.491.2834C
Qatar-10b,2459108.413073,9.2e-05,-9.2e-05,1.64532652,5e-07,-5e-07,2023ApJS..265....4K,6123.0,50.0,-50.0,4.36,0.1,-0.1,2019AJ....157..224A,0.1265,0.001,-0.001,False,4.9,0.12,-0.12,False,85.87,0.96,-0.96,False,-,-,-,-,-,-,2019AJ....157..224A
Qatar-1b,2457475.204489,3.8e-05,-3.8e-05,1.420024443,4.9e-08,-4.9e-08,2023ApJS..265....4K,4861.0,125.0,-125.0,4.54,0.04,-0.04,2011MNRAS.417..709A,0.1463,0.0006,-0.0006,False,6.25,0.07,-0.07,False,84.08,0.16,-0.15,False,-,-,-,-,-,-,2017AJ....153...78C
Qatar-2b,2457008.18278,3.2e-05,-3.2e-05,1.337116562,5.9e-08,-5.9e-08,2023ApJS..265....4K,4645.0,50.0,-50.0,4.6,0.02,-0.02,2012ApJ...750...84B,0.16327,0.00019,-0.00019,False,6.45,0.05,-0.06,True,88.99,0.2,-0.2,False,-,-,-,-,-,-,2017MNRAS.471..394M
Qatar-3b,2457367.6584,0.0001,-0.0001,2.50789979,7.5e-07,-7.5e-07,2023ApJS..265....4K,6007.0,52.0,-52.0,4.29,0.08,-0.08,2017AJ....153..200A,0.0888,0.0018,-0.0018,False,6.4,0.6,-0.6,False,86.8,2.0,-2.0,False,-,-,-,-,-,-,2017AJ....153..200A
Qatar-4b,2458919.58363,0.00015,-0.00015,1.80536403,5.4e-07,-5.4e-07,2023ApJS..265....4K,5215.0,50.0,-50.0,4.53,0.06,-0.06,2017AJ....153..200A,0.138,0.003,-0.003,False,7.1,0.5,-0.5,False,87.5,1.6,-1.6,False,-,-,-,-,-,-,2017AJ....153..200A
Qatar-5b,2457593.01599,0.00014,-0.00014,2.87929997,7e-07,-7e-07,2023ApJS..265....4K,5747.0,49.0,-49.0,4.43,0.04,-0.04,2017AJ....153..200A,0.1061,0.0013,-0.0013,False,8.3,0.3,-0.3,False,88.7,0.9,-0.9,False,-,-,-,-,-,-,2017AJ....153..200A
Qatar-6b,2457784.0327,0.00049,-0.00049,3.506195,1.8e-05,-1.8e-05,2018AJ....155...52A,5052.0,66.0,-66.0,4.64,0.01,-0.01,2018AJ....155...52A,0.151,0.007,-0.007,False,12.61,0.22,-0.22,False,86.01,0.14,-0.14,False,-,-,-,-,-,-,2018AJ....155...52A
Qatar-7b,2458303.419733,9.3e-05,-9.3e-05,2.03202332,3.3e-07,-3.3e-07,2023ApJS..265....4K,6387.0,38.0,-38.0,4.2,0.03,-0.03,2019AJ....157...74A,0.11,0.001,-0.001,False,4.84,0.05,-0.05,False,89.0,1.0,-1.0,False,-,-,-,-,-,-,2019AJ....157...74A
Qatar-8b,2459362.37977,0.0002,-0.0002,3.7146458,2.9e-06,-2.9e-06,2023ApJS..265....4K,5738.0,51.0,-51.0,4.21,0.02,-0.02,2019AJ....157..224A,0.1014,0.0031,-0.0031,False,6.39,0.05,-0.05,True,84.6,1.3,-1.1,False,-,-,-,-,-,-,2020AcA....70..181M
Qatar-9b,2459275.4837,0.00012,-0.00012,1.54077512,4.5e-07,-4.5e-07,2023ApJS..265....4K,4309.0,31.0,-31.0,4.61,0.01,-0.01,2019AJ....157..224A,0.1489,0.0009,-0.0009,False,7.236,0.069,-0.069,False,89.23,0.64,-0.64,False,-,-,-,-,-,-,2019AJ....157..224A
TIC237913194b,2458319.15055,0.00077,-0.00077,15.168865,1.8e-05,-1.8e-05,2020AJ....160..275S,5788.0,80.0,-80.0,4.38,0.02,-0.02,2020AJ....160..275S,0.1031,0.0048,-0.0048,False,29.23,0.18,-0.18,True,87.0,1.5,-1.7,False,0.575,0.011,-0.011,24.1,2.4,-2.4,2020AJ....160..275S
TIC257060897b,2458979.84075,0.00021,-0.00021,3.660033,2.2e-06,-2.2e-06,2023ApJS..265....4K,6128.0,57.0,-57.0,4.2,0.1,-0.1,2022MNRAS.509.2908M,0.0841,0.0009,-0.0009,False,6.05,0.09,-0.09,False,86.0,0.7,-0.7,False,0.03,0.02,-0.02,20.0,72.0,-72.0,2022MNRAS.509.2908M
TOI-1064c,2459043.51289,0.00069,-0.00069,12.226574,4.6e-05,-4.6e-05,2022MNRAS.511.1043W,4734.0,67.0,-67.0,4.6,0.06,-0.06,2022MNRAS.511.1043W,0.03347,0.00042,-0.00042,False,29.19,0.39,-0.4,False,88.455,0.058,-0.056,False,0.088,0.081,-0.064,25.0,22.0,-16.0,2022MNRAS.511.1043W
TOI-1107b,2459385.0123,0.0002,-0.0002,4.0782387,2.4e-06,-2.4e-06,2022A&A...664A..94P,6311.0,98.0,-98.0,4.05,0.04,-0.04,2022A&A...664A..94P,0.07379,0.00033,-0.00033,False,6.6,0.29,-0.3,False,88.63,0.89,-0.96,False,0.025,0.023,-0.016,71.97,20.48,-42.43,2022A&A...664A..94P
TOI-1130b,2458866.5752,0.0013,-0.0013,4.079539,2.6e-05,-2.6e-05,2023ApJS..265....4K,4250.0,67.0,-67.0,4.6,0.02,-0.02,2020ApJ...892L...7H,0.0486,0.00111,-0.00111,False,13.4,0.6,-0.6,True,87.98,0.86,-0.46,False,0.22,0.11,-0.11,51.8,20.1,-64.9,2020ApJ...892L...7H
TOI-1130c,2458841.6013,0.00013,-0.00013,8.3498494,6e-06,-6e-06,2023ApJS..265....4K,4250.0,67.0,-67.0,4.6,0.02,-0.02,2020ApJ...892L...7H,0.2238,0.00092,-0.00092,True,22.21,0.5,-0.43,False,87.43,0.16,-0.16,False,0.047,0.04,-0.027,332.0,24.0,-55.0,2020ApJ...892L...7H
TOI-1136c,2458688.7211,0.0036,-0.0036,6.25725,0.00017,-0.00017,2023AJ....165...33D,5770.0,50.0,-50.0,4.47,0.04,-0.04,2023AJ....165...33D,0.02725,0.00053,-0.00053,False,14.8,0.37,-0.32,False,89.42,0.39,-0.55,False,0.117,0.028,-0.028,247.0,7.3,-4.0,2023AJ....165...33D
TOI-1136d,2458686.0671,0.0012,-0.0012,12.51937,0.00037,-0.00037,2023AJ....165...33D,5770.0,50.0,-50.0,4.47,0.04,-0.04,2023AJ....165...33D,0.04379,0.00071,-0.00071,False,23.5,0.59,-0.51,False,89.41,0.28,-0.28,False,0.016,0.013,-0.01,118.0,36.0,-44.0,2023AJ....165...33D
TOI-1136e,2458697.7758,0.0022,-0.0022,18.7992,0.0017,-0.0017,2023AJ....165...33D,5770.0,50.0,-50.0,4.47,0.04,-0.04,2023AJ....165...33D,0.02497,0.00066,-0.00066,False,30.81,0.77,-0.67,False,89.31,0.26,-0.18,False,0.057,0.01,-0.013,294.0,8.0,-11.0,2023AJ....165...33D
TOI-1136f,2458699.3854,0.0018,-0.0018,26.3162,0.0017,-0.0017,2023AJ....165...33D,5770.0,50.0,-50.0,4.47,0.04,-0.04,2023AJ....165...33D,0.03671,0.00099,-0.00099,False,38.56,0.96,-0.83,False,89.38,0.22,-0.17,False,0.012,0.019,-0.0097,140.0,89.0,-88.0,2023AJ....165...33D
TOI-1181b,2458684.4058,0.0017,-0.0017,2.103195,1.2e-05,-1.2e-05,2022MNRAS.513.5955K,5990.0,95.0,-95.0,3.9,0.15,-0.15,2022MNRAS.513.5955K,0.0764,0.0004,-0.0004,False,4.19,0.06,-0.08,False,87.0,1.3,-1.3,False,-,-,-,-,-,-,2022MNRAS.513.5955K
TOI-1201b,2458822.84776,0.00037,-0.00037,2.4919726,2.4e-06,-2.4e-06,2023ApJS..265....4K,3476.0,51.0,-51.0,4.8,0.04,-0.04,2021A&A...656A.124K,0.04383,0.00096,-0.00096,False,12.23,0.36,-0.36,False,88.11,0.42,-0.4,False,-,-,-,-,-,-,2021A&A...656A.124K
TOI-122b,2458425.60256,0.00063,-0.00063,5.07803,1.5e-05,-1.5e-05,2021AJ....161...13W,3403.0,100.0,-100.0,4.88,0.05,-0.05,2021AJ....161...13W,0.075,0.003,-0.003,False,25.2,1.5,-1.5,False,88.4,0.6,-0.4,False,-,-,-,-,-,-,2021AJ....161...13W
TOI-1231b,2458685.1163,0.00048,-0.00048,24.245586,6.4e-05,-6.4e-05,2021AJ....162...87B,3553.0,51.0,-52.0,4.77,0.03,-0.04,2021AJ....162...87B,0.0701,0.0019,-0.0019,False,58.1,2.0,-2.0,False,89.73,0.18,-0.18,False,0.087,0.12,-0.061,176.0,81.0,-90.0,2021AJ....162...87B
TOI-1246d,2458688.9653,0.009,-0.009,18.6559,0.00048,-0.00048,2022AJ....163..293T,5151.0,100.0,-100.0,4.4,0.1,-0.1,2022AJ....163..293T,0.036,0.001,-0.001,False,35.7,1.2,-1.2,False,89.5,0.2,-0.2,False,-,-,-,-,-,-,2022AJ....163..293T
TOI-1259Ab,2458996.240605,3.9e-05,-3.9e-05,3.4779791,5.6e-07,-5.6e-07,2023ApJS..265....4K,4775.0,100.0,-100.0,4.61,0.01,-0.01,2021MNRAS.507.4132M,0.14762,0.00035,-0.00035,False,12.314,0.036,-0.056,False,89.7,0.2,-0.26,False,-,-,-,-,-,-,2021MNRAS.507.4132M
TOI-125b,2458578.6394,0.0015,-0.0015,4.651853,1.9e-05,-1.9e-05,2023ApJS..265....4K,5282.0,67.0,-75.0,4.52,0.03,-0.03,2019AJ....158..177Q,0.0295,0.0007,-0.0007,False,13.16,0.27,-0.27,False,88.92,0.71,-0.6,False,0.194,0.041,-0.036,323.0,12.0,-14.0,2020MNRAS.492.5399N
TOI-125c,2458673.1649,0.0018,-0.0018,9.154545,4.7e-05,-4.7e-05,2023ApJS..265....4K,5282.0,67.0,-75.0,4.52,0.03,-0.03,2019AJ....158..177Q,0.02985,0.00099,-0.00099,False,20.66,0.42,-0.42,False,88.54,0.41,-0.19,False,0.066,0.07,-0.047,70.0,100.0,-110.0,2020MNRAS.492.5399N
TOI-1260d,2459062.017406,0.001309,-0.001309,16.608164,8.3e-05,-8.3e-05,2023MNRAS.519.1437L,4227.0,85.0,-85.0,4.57,0.05,-0.05,2023MNRAS.519.1437L,0.0425,0.0009,-0.0009,False,35.7,1.1,-1.1,False,89.14,0.1,-0.1,False,-,-,-,-,-,-,2023MNRAS.519.1437L
TOI-1266c,2459122.3981,0.002,-0.002,18.80171,0.00012,-0.00012,2023ApJS..265....4K,3600.0,150.0,-150.0,4.85,0.05,-0.05,2020A&A...642A..49D,0.0346,0.0025,-0.0025,False,53.0,2.0,-1.9,True,89.3,0.1,-0.1,False,-,-,-,-,-,-,2020A&A...642A..49D
TOI-1268b,2458703.5895,0.0003,-0.0003,8.157728,5e-06,-5e-06,2022ApJ...926L...7D,5257.0,40.0,-40.0,4.52,0.07,-0.07,2022ApJ...926L...7D,0.089,0.001,-0.001,False,17.21,0.13,-0.2,False,89.55,0.17,-0.22,False,-,-,-,-,-,-,2022ApJ...926L...7D
TOI-1272b,2458713.0253,0.0006,-0.0006,3.31599,2e-05,-2e-05,2022AJ....164...97M,4985.0,121.0,-121.0,4.55,0.1,-0.1,2022AJ....164...97M,0.048,0.0047,-0.0047,False,11.23,0.22,-0.22,False,87.0,77.0,72.0,False,0.338,0.056,-0.062,123.6,11.5,-11.5,2022AJ....164...97M
TOI-1288b,2458712.3587,0.0002,-0.0002,2.699835,4e-06,-4e-06,2023MNRAS.519.5637K,5307.0,18.0,-16.0,4.62,0.05,-0.05,2023MNRAS.519.1562M,0.0476,0.0005,-0.0005,False,8.5,0.4,-0.4,False,88.3,1.7,-0.7,False,0.064,0.014,-0.015,139.0,13.0,-17.0,2023MNRAS.519.5637K
TOI-1296b,2459092.4746,0.0002,-0.0002,3.9443728,4e-06,-4e-06,2023ApJS..265....4K,5603.0,47.0,-47.0,4.05,0.1,-0.1,2021A&A...653A.147M,0.07599,0.00046,-0.00046,False,6.44,0.24,-0.33,False,88.81,0.82,-1.0,False,0.055,0.061,-0.038,137.0,62.0,-62.0,2021A&A...653A.147M
TOI-1298b,2459101.99705,0.00027,-0.00027,4.5371453,5.8e-06,-5.8e-06,2023ApJS..265....4K,5889.0,43.0,-43.0,4.39,0.08,-0.08,2021A&A...653A.147M,0.06119,0.00053,-0.00053,False,9.0,0.25,-0.29,False,88.96,0.73,-0.86,False,0.032,0.034,-0.023,130.0,92.0,-92.0,2021A&A...653A.147M
TOI-1333b,2458913.37033,0.00045,-0.00045,4.720219,1.1e-05,-1.1e-05,2021AJ....161..194R,6274.0,97.0,-97.0,4.03,0.03,-0.03,2021AJ....161..194R,0.0745,0.0014,-0.0014,False,6.98,0.24,-0.23,False,85.7,1.3,-0.65,False,0.073,0.092,-0.052,105.0,64.0,-40.0,2021AJ....161..194R
TOI-1422b,2458745.9205,0.0012,-0.0012,12.9972,0.0006,-0.0006,2022A&A...667A...8N,5840.0,62.0,-62.0,4.41,0.11,-0.11,2022A&A...667A...8N,0.0356,0.0007,-0.0007,False,22.72,0.31,-0.4,False,89.52,0.26,-0.28,False,0.04,0.05,-0.03,153.0,20.0,-56.0,2022A&A...667A...8N
TOI-1431b,2458739.17737,7e-05,-7e-05,2.650237,3e-06,-3e-06,2021AJ....162..292A,7690.0,400.0,-250.0,4.15,0.04,-0.04,2021AJ....162..292A,0.07955,0.00063,-0.00063,False,5.15,0.05,-0.05,False,80.13,0.13,-0.13,False,0.0022,0.003,-0.0016,108.0,92.0,-31.0,2021AJ....162..292A
TOI-1468c,2458766.9269,0.0012,-0.0012,15.532482,3.4e-05,-3.4e-05,2022A&A...666A.155C,3496.0,25.0,-25.0,5.0,0.11,-0.11,2022A&A...666A.155C,0.0537,0.0015,-0.0015,True,53.69,0.84,-0.97,False,89.335,0.032,-0.035,False,-,-,-,-,-,-,2022A&A...666A.155C
TOI-1478b,2459045.65659,0.00017,-0.00017,10.1803074,5.6e-06,-5.6e-06,2023ApJS..265....4K,5597.0,83.0,-82.0,4.37,0.04,-0.03,2021AJ....161..194R,0.104,0.0015,-0.0015,False,18.54,0.7,-0.6,False,88.51,0.29,-0.22,False,0.024,0.032,-0.017,250.0,120.0,-130.0,2021AJ....161..194R
TOI-150.01,2459029.1705,0.00016,-0.00016,5.8574204,3.3e-06,-3.3e-06,2023ApJS..265....4K,6003.0,104.0,-98.0,4.15,0.03,-0.04,2019ApJ...877L..29C,0.0826,0.0012,-0.0012,False,8.0,0.13,-0.12,True,88.09,0.98,-0.68,False,-,-,-,-,-,-,2019MNRAS.490.1094K
TOI-1516b,2458765.325,0.0001,-0.0001,2.056014,2e-06,-2e-06,2022MNRAS.513.5955K,6520.0,90.0,-90.0,4.25,0.15,-0.15,2022MNRAS.513.5955K,0.1224,0.0005,-0.0005,False,6.0658,0.0072,-0.0072,True,90.0,0.4,-0.4,False,-,-,-,-,-,-,2022MNRAS.513.5955K
TOI-1518b,2458806.075406,9.6e-05,-9.6e-05,1.9026144,1.6e-06,-1.6e-06,2023ApJS..265....4K,7300.0,100.0,-100.0,4.1,0.2,-0.2,2021AJ....162..218C,0.0988,0.0015,-0.0015,False,4.1755,0.002,-0.002,True,77.84,0.23,-0.26,False,-,-,-,-,-,-,2021AJ....162..218C
TOI-157b,2459087.404531,6.9e-05,-6.9e-05,2.08453882,5.3e-07,-5.3e-07,2023ApJS..265....4K,5404.0,70.0,-67.0,4.28,0.01,-0.01,2020A&A...639A..76N,0.11329,0.00056,-0.00056,False,5.785,0.066,-0.069,False,82.01,0.15,-0.16,False,-,-,-,-,-,-,2020A&A...639A..76N
TOI-1601b,2458990.55302,0.00081,-0.00081,5.331751,1.1e-05,-1.1e-05,2021AJ....161..194R,5948.0,87.0,-89.0,3.94,0.02,-0.03,2021AJ....161..194R,0.05827,0.00071,-0.00071,False,6.76,0.17,-0.2,False,88.84,0.81,-1.1,False,0.036,0.044,-0.026,180.0,110.0,-100.0,2021AJ....161..194R
TOI-163b,2459060.866509,9.6e-05,-9.6e-05,4.2311144,1.5e-06,-1.5e-06,2023ApJS..265....4K,6495.0,90.0,-90.0,4.19,0.01,-0.01,2019MNRAS.490.1094K,0.0908,0.0016,-0.0016,False,7.55,0.15,-0.15,True,87.24,0.47,-0.45,False,-,-,-,-,-,-,2019MNRAS.490.1094K
TOI-1670c,2458750.88286,0.00085,-0.00085,40.74976,2.2e-05,-2.2e-05,2022AJ....163..225T,6170.0,61.0,-61.0,4.29,0.11,-0.11,2022AJ....163..225T,0.077,0.002,-0.002,False,40.68,0.66,-0.66,False,88.84,0.04,-0.04,False,0.09,0.05,-0.04,105.5,28.6,-29.4,2022AJ....163..225T
TOI-1694b,2458817.2662,0.0004,-0.0004,3.770179,5.8e-05,-5.8e-05,2023AJ....166....9M,5066.4,100.0,-100.0,4.53,0.1,-0.1,2023AJ....165...60V,0.061,0.0017,-0.0017,False,10.21,0.47,-0.79,False,88.2,1.1,-1.2,False,-,-,-,-,-,-,2023AJ....166....9M
TOI-169b,2458943.17851,0.00038,-0.00038,2.2554454,4.4e-06,-4.4e-06,2023ApJS..265....4K,5880.0,54.0,-49.0,4.28,0.03,-0.03,2020A&A...639A..76N,0.0866,0.0056,-0.0056,False,5.88,0.15,-0.16,False,80.98,0.31,-0.38,False,-,-,-,-,-,-,2020A&A...639A..76N
TOI-1710b,2459031.23025,0.00042,-0.00042,24.283429,4.3e-05,-4.3e-05,2022A&A...666A.183K,5665.0,55.0,-55.0,4.46,0.1,-0.1,2022A&A...666A.183K,0.0506,0.0006,-0.0006,False,34.2,3.9,-3.9,False,89.6,0.3,-0.3,False,0.16,0.08,-0.08,17.0,44.0,-44.0,2022A&A...666A.183K
TOI-1728b,2459087.67385,0.00032,-0.00032,3.491405,3.5e-06,-3.5e-06,2023ApJS..265....4K,3975.0,77.0,-77.0,4.66,0.02,-0.02,2020ApJ...899...29K,0.074,0.002,-0.002,False,13.48,0.2,-0.2,False,88.31,0.58,-0.4,False,0.057,0.054,-0.039,45.0,104.0,-187.0,2020ApJ...899...29K
TOI-172b,2459085.0724,0.001,-0.001,9.476936,2.6e-05,-2.6e-05,2023ApJS..265....4K,5645.0,50.0,-50.0,3.99,0.03,-0.03,2019AJ....157..191R,0.05588,0.00091,-0.00091,False,11.09,0.28,-0.3,False,88.2,1.1,-1.0,False,0.3806,0.0093,-0.009,57.1,1.7,-1.7,2019AJ....157..191R
TOI-1789b,2459383.83993,0.00028,-0.00028,3.2087183,3.3e-06,-3.3e-06,2023ApJS..265....4K,5991.0,55.0,-55.0,3.94,0.02,-0.04,2022MNRAS.509.3339K,0.0661,0.00053,-0.00053,True,4.83,0.11,-0.16,False,78.41,0.36,-0.58,False,-,-,-,-,-,-,2022MNRAS.509.3339K
TOI-178d,2458747.14623,0.00087,-0.00087,6.5577,1.6e-05,-1.6e-05,2021A&A...649A..26L,4316.0,70.0,-70.0,4.45,0.15,-0.15,2021A&A...649A..26L,0.03623,0.00087,-0.00087,False,19.57,0.47,-0.49,False,88.58,0.2,-0.18,False,-,-,-,-,-,-,2021A&A...649A..26L
TOI-178e,2458751.4658,0.0016,-0.0016,9.961881,4.2e-05,-4.2e-05,2021A&A...649A..26L,4316.0,70.0,-70.0,4.45,0.15,-0.15,2021A&A...649A..26L,0.0311,0.0011,-0.0011,False,25.87,0.62,-0.65,False,88.71,0.16,-0.13,False,-,-,-,-,-,-,2021A&A...649A..26L
TOI-178g,2458748.0302,0.0023,-0.0023,20.7095,0.00014,-0.00014,2021A&A...649A..26L,4316.0,70.0,-70.0,4.45,0.15,-0.15,2021A&A...649A..26L,0.0404,0.0019,-0.0019,False,42.1,1.0,-1.1,False,88.823,0.045,-0.047,False,-,-,-,-,-,-,2021A&A...649A..26L
TOI-1811b,2459126.36846,0.00017,-0.00017,3.7130765,1.7e-06,-1.7e-06,2023MNRAS.521.2765R,4766.0,52.0,-54.0,4.58,0.02,-0.03,2023MNRAS.521.2765R,0.13272,0.00072,-0.00072,False,12.28,0.27,-0.31,False,86.48,0.15,-0.2,False,0.052,0.062,-0.037,21.0,57.0,-33.0,2023MNRAS.521.2765R
TOI-181b,2458358.12,0.00027,-0.00027,4.532,2e-06,-2e-06,2023MNRAS.521.1066M,4994.0,50.0,-50.0,4.61,0.04,-0.04,2023MNRAS.521.1066M,0.0854,0.001,-0.001,False,15.6,1.2,-1.1,False,88.28,0.32,-0.34,False,0.1543,0.06,-0.03,263.09000000000003,19.48,-28.82,2023MNRAS.521.1066M
TOI-1842b,2459402.4575,0.0026,-0.0026,9.5739,0.0002,-0.0002,2022AJ....163...82W,6230.0,50.0,-50.0,4.1,0.1,-0.1,2022AJ....163...82W,0.052,0.003,-0.003,False,16.2,1.6,-2.9,False,88.4,0.9,-1.5,False,-,-,-,-,-,-,2022AJ....163...82W
TOI-1899b,2459439.2153,0.00024,-0.00024,29.09025,0.00015,-0.00015,2020AJ....160..147C,3841.0,54.0,-45.0,4.67,0.03,-0.02,2020AJ....160..147C,0.194,0.004,-0.004,False,56.2,1.6,-1.7,False,89.77,0.15,-0.14,False,0.118,0.073,-0.077,347.0,27.0,-28.0,2020AJ....160..147C
TOI-1937Ab,2459085.91023,0.00012,-0.00012,0.94667944,4.7e-07,-4.7e-07,2023ApJS..265....1Y,5814.0,91.0,-93.0,4.4,0.03,-0.03,2023ApJS..265....1Y,0.11874342087037917,0.006737215368532152,-0.006737215368532152,False,3.85,0.09,-0.1,False,77.0,0.44,-0.49,False,-,-,-,-,-,-,2023ApJS..265....1Y
TOI-2000c,2459110.06588,0.00027,-0.00027,9.127055,7.3e-06,-7.3e-06,2023MNRAS.524.1113S,5611.0,85.0,-82.0,4.36,0.03,-0.03,2023MNRAS.524.1113S,0.06581,0.00068,-0.00068,False,16.64,0.59,-0.55,False,87.86,0.19,-0.18,False,0.063,0.023,-0.022,196.0,29.0,-34.0,2023MNRAS.524.1113S
TOI-2018b,2458958.258,0.0013,-0.0013,7.435583,2.2e-05,-2.2e-05,2023AJ....166...49D,4174.0,34.0,-42.0,4.62,0.02,-0.03,2023AJ....166...49D,0.0335,0.001,-0.001,False,21.12,0.69,-0.69,False,88.52,0.22,-0.22,False,-,-,-,-,-,-,2023AJ....166...49D
TOI-201b,2459011.79063,0.00012,-0.00012,52.978197,1.7e-05,-1.7e-05,2023ApJS..265....4K,6394.0,75.0,-75.0,4.32,0.01,-0.01,2021AJ....161..235H,0.0789,0.0013,-0.0013,False,50.9,2.9,-2.9,True,88.88,0.11,-0.11,True,0.28,0.06,-0.09,82.0,14.0,-9.0,2021AJ....161..235H
TOI-2046b,2457792.2767,0.0024,-0.0024,1.4971842,3.1e-06,-3.1e-06,2022MNRAS.513.5955K,6250.0,140.0,-140.0,4.3,0.15,-0.15,2022MNRAS.513.5955K,0.1213,0.0017,-0.0017,False,4.6516,0.0064,-0.0064,True,83.6,0.9,-0.9,False,-,-,-,-,-,-,2022MNRAS.513.5955K
TOI-2076b,2458805.85425,0.00029,-0.00029,10.355489,3.2e-05,-3.2e-05,2023ApJS..265....4K,5187.0,54.0,-53.0,4.61,0.02,-0.02,2021AJ....162...54H,0.0395,0.001,-0.001,False,22.5,0.2,-0.2,True,88.9,0.11,-0.11,False,-,-,-,-,-,-,2021AJ....162...54H
TOI-2076c,2459274.08398,0.0008,-0.0008,21.01538,0.00084,-0.00084,2022A&A...664A.156O,5187.0,54.0,-53.0,4.61,0.02,-0.02,2021AJ....162...54H,0.04164,0.0004,-0.0004,False,30.5,0.6,-0.6,True,88.74,0.12,-0.12,False,-,-,-,-,-,-,2022A&A...664A.156O
TOI-2076d,2458938.2915,0.0014,-0.0014,35.12537,0.00067,-0.00067,2022A&A...664A.156O,5187.0,54.0,-53.0,4.61,0.02,-0.02,2021AJ....162...54H,0.03848,0.00069,-0.00069,False,43.0,0.7,-0.7,True,88.778,0.036,-0.037,False,-,-,-,-,-,-,2022A&A...664A.156O
TOI-2109b,2459378.45937,5.9e-05,-5.9e-05,0.67247414,3e-08,-3e-08,2021AJ....162..256W,6540.0,160.0,-160.0,4.14,0.04,-0.05,2021AJ....162..256W,0.08155,0.00022,-0.00022,False,2.268,0.021,-0.021,False,70.74,0.37,-0.37,False,-,-,-,-,-,-,2021AJ....162..256W
TOI-2136b,2459017.7043,0.0009,-0.0009,7.851928,1.8e-05,-1.8e-05,2022MNRAS.514.4120G,3366.0,39.0,-41.0,4.92,0.03,-0.03,2022AJ....163..286B,0.0591,0.001,-0.001,False,35.8,2.0,-2.0,False,89.4,0.3,-0.4,False,-,-,-,-,-,-,2022MNRAS.514.4120G
TOI-2145b,2459023.54156,0.00071,-0.00071,10.26075,0.00083,-0.00083,2023MNRAS.521.2765R,6177.0,67.0,-67.0,3.79,0.02,-0.03,2023MNRAS.521.2765R,0.03996,0.00044,-0.00044,False,8.65,0.22,-0.23,False,88.1,1.3,-1.2,False,0.208,0.034,-0.047,93.0,11.0,-13.0,2023MNRAS.521.2765R
TOI-2152Ab,2458927.6498,0.00023,-0.00023,3.3773512,6e-06,-6e-06,2023MNRAS.521.2765R,6630.0,300.0,-290.0,4.21,0.04,-0.05,2023MNRAS.521.2765R,0.0816,0.0012,-0.0012,False,6.76,0.26,-0.31,False,86.42,1.4,-0.85,False,0.057,0.068,-0.04,96.0,83.0,-89.0,2023MNRAS.521.2765R
TOI-2154b,2459148.60166,0.0011,-0.0011,3.8240801,2.5e-06,-2.5e-06,2023MNRAS.521.2765R,6280.0,160.0,-160.0,4.24,0.04,-0.05,2023MNRAS.521.2765R,0.10693,0.00095,-0.00095,False,7.91,0.33,-0.37,False,83.37,0.55,-0.75,False,0.117,0.1,-0.079,31.0,98.0,-36.0,2023MNRAS.521.2765R
TOI-2158b,2459018.9225,0.001,-0.001,8.60077,3e-05,-3e-05,2022A&A...667A..22K,5673.0,50.0,-50.0,4.19,0.05,-0.05,2022A&A...667A..22K,0.07,0.0009,-0.0009,False,11.4,0.6,-0.5,False,85.7,0.4,-0.3,False,-,-,-,-,-,-,2022A&A...667A..22K
TOI-216.01,2458848.97,0.022,-0.022,34.5073,0.0042,-0.0042,2023ApJS..265....4K,5026.0,125.0,-125.0,4.66,0.2,-0.2,2019MNRAS.486.4980K,0.1235,0.0014,-0.0014,False,55.07,0.86,-0.86,True,89.83,0.11,-0.12,False,0.029,0.037,-0.02,275.0,55.0,-113.0,2019MNRAS.486.4980K
TOI-216.02,2458892.985,0.064,-0.064,17.203,0.013,-0.013,2023ApJS..265....4K,5026.0,125.0,-125.0,4.66,0.2,-0.2,2019MNRAS.486.4980K,0.1051,0.0011,-0.0011,True,33.25,0.46,-0.65,False,88.364,0.042,-0.068,False,0.132,0.059,-0.023,193.0,20.0,-35.0,2019MNRAS.486.4980K
TOI-2194b,2459037.3678,0.0013,-0.0013,15.337597,0.001585,-0.001585,2023AJ....166....9M,4756.0,50.0,-50.0,4.7,0.1,-0.1,2023AJ....166....9M,0.0263,0.0017,-0.0017,False,32.4,2.7,-6.9,False,89.27,0.47,-0.85,False,-,-,-,-,-,-,2023AJ....166....9M
TOI-2207b,2459283.82747,0.00046,-0.00046,8.001968,2.4e-05,-2.4e-05,2022AJ....164...70Y,6101.0,75.0,-73.0,4.16,0.03,-0.04,2022AJ....164...70Y,0.06536818798161687,0.0007496000962085716,-0.0007496000962085716,False,13.62,0.12,-0.12,True,88.84,0.79,-0.85,False,-,-,-,-,-,-,2022AJ....164...70Y
TOI-2236b,2459011.45704,0.00023,-0.00023,3.5315902,2.6e-06,-2.6e-06,2022AJ....164...70Y,6248.0,72.0,-77.0,4.17,0.02,-0.02,2022AJ....164...70Y,0.08373171442171717,0.0005493736789900143,-0.0005493736789900143,False,6.84,0.16,-0.15,False,83.58,0.26,-0.25,False,-,-,-,-,-,-,2022AJ....164...70Y
TOI-2459b,2458452.3342,0.0007,-0.0007,19.104718,2.3e-05,-2.3e-05,2023AJ....166....9M,4195.0,124.0,-124.0,4.6,0.11,-0.11,2023AJ....166....9M,0.04,0.0012,-0.0012,False,44.4,2.0,-5.4,False,89.59,0.28,-0.41,False,-,-,-,-,-,-,2023AJ....166....9M
TOI-2497b,2459109.19818,0.0011,-0.0011,10.655669,3.8e-05,-3.8e-05,2023MNRAS.521.2765R,7360.0,320.0,-300.0,3.96,0.05,-0.05,2023MNRAS.521.2765R,0.04333,0.00058,-0.00058,False,10.63,0.58,-0.55,False,88.16,1.1,-0.8,False,0.195,0.043,-0.04,340.0,18.0,-17.0,2023MNRAS.521.2765R
TOI-251b,2459107.8391,0.001,-0.001,4.9377254,1e-05,-1e-05,2022AJ....163..228P,5875.0,100.0,-190.0,4.56,0.05,-0.05,2021AJ....161....2Z,0.028,0.0015,-0.0015,False,16.3,1.2,-3.2,False,89.0,72.0,69.0,False,-,-,-,-,-,-,2022AJ....163..228P
TOI-2567b,2459007.78085,0.00052,-0.00052,5.983944,1.3e-05,-1.3e-05,2022AJ....164...70Y,5611.0,62.0,-65.0,4.04,0.04,-0.04,2022AJ....164...70Y,0.05947268280479703,0.0006137271479714706,-0.0006137271479714706,False,8.64,0.24,-0.31,False,88.3,1.1,-0.82,False,-,-,-,-,-,-,2022AJ....164...70Y
TOI-2570b,2459393.14532,0.00021,-0.00021,2.9887615,2.2e-06,-2.2e-06,2022AJ....164...70Y,5771.0,89.0,-87.0,4.38,0.03,-0.03,2022AJ....164...70Y,0.11419281938896159,0.0011384253466690953,-0.0011384253466690953,False,8.13,0.23,-0.22,False,87.73,0.75,-0.57,False,-,-,-,-,-,-,2022AJ....164...70Y
TOI-257b,2458808.67779,0.00051,-0.00051,18.387686,2.8e-05,-2.8e-05,2023ApJS..265....4K,6095.0,89.0,-89.0,4.04,0.02,-0.02,2021MNRAS.502.3704A,0.03521,0.00022,-0.00022,False,17.6,0.36,-0.35,False,87.91,0.11,-0.1,False,-,-,-,-,-,-,2021MNRAS.502.3704A
TOI-262b,2459136.5766,0.001,-0.001,11.14529,3e-05,-3e-05,2023AJ....165..134O,5310.0,124.0,-124.0,4.54,0.28,-0.28,2023AJ....165..134O,0.022,0.0015,-0.0015,False,41.2,8.0,-8.0,False,89.01,0.41,-0.41,False,-,-,-,-,-,-,2023AJ....165..134O
TOI-2641b,2459332.21332,0.00064,-0.00064,4.880974,2.3e-05,-2.3e-05,2023A&A...675A..39P,6100.0,100.0,-100.0,4.2,0.1,-0.1,2023A&A...675A..39P,0.1395,0.0022,-0.0022,True,9.68,0.6,-0.48,False,83.75,0.71,-0.55,False,-,-,-,-,-,-,2023A&A...675A..39P
TOI-269b,2458747.91977,0.00036,-0.00036,3.6977155,3.7e-06,-3.7e-06,2023ApJS..265....4K,3514.0,70.0,-70.0,4.83,0.03,-0.03,2021A&A...650A.145C,0.0638,0.002,-0.002,False,18.53,0.81,-0.81,False,88.14,0.78,-0.9,False,0.425,0.082,-0.086,74.0,15.0,-15.0,2021A&A...650A.145C
TOI-270b,2458891.1154,0.0013,-0.0013,3.360156,1.2e-05,-1.2e-05,2023ApJS..265....4K,3386.0,137.0,-131.0,4.88,0.068,-0.067,2019NatAs...3.1099G,0.03,0.0015,-0.0015,False,17.5,1.5,-3.2,False,88.65,0.85,-1.4,False,-,-,-,-,-,-,2019NatAs...3.1099G
TOI-270c,2458734.79487,0.00029,-0.00029,5.6605746,4.6e-06,-4.6e-06,2023ApJS..265....4K,3386.0,137.0,-131.0,4.88,0.068,-0.067,2019NatAs...3.1099G,0.05825,0.00079,-0.00079,False,27.01,0.6,-1.58,False,89.53,0.3,-0.42,False,-,-,-,-,-,-,2019NatAs...3.1099G
TOI-270d,2458776.58464,0.00037,-0.00037,11.379568,1.2e-05,-1.2e-05,2023ApJS..265....4K,3386.0,137.0,-131.0,4.88,0.068,-0.067,2019NatAs...3.1099G,0.05143,0.00074,-0.00074,False,41.56,0.7,-0.83,False,89.69,0.16,-0.12,False,-,-,-,-,-,-,2019NatAs...3.1099G
TOI-277b,2459119.8264,0.0017,-0.0017,3.994,0.0004,-0.0004,2023MNRAS.519.1562M,4031.0,21.0,-23.0,4.58,0.1,-0.13,2023MNRAS.519.1562M,0.0675,0.0066,-0.0066,False,18.75,0.65,-0.65,False,88.9,0.5,-0.4,False,-,-,-,-,-,-,2023MNRAS.519.1562M
TOI-2803Ab,2459207.6864,0.00022,-0.00022,1.96229325,8.2e-07,-8.2e-07,2023ApJS..265....1Y,6280.0,99.0,-96.0,4.3,0.01,-0.01,2023ApJS..265....1Y,0.13345411196362592,0.0012738460995966538,-0.0012738460995966538,False,5.512,0.043,-0.07,False,89.0,0.7,-1.0,False,-,-,-,-,-,-,2023ApJS..265....1Y
TOI-2818b,2459023.44641,0.00025,-0.00025,4.039709,2.4e-06,-2.4e-06,2023ApJS..265....1Y,5721.0,88.0,-83.0,4.25,0.03,-0.03,2023ApJS..265....1Y,0.1140175425099138,0.0013155870289605436,-0.0013155870289605436,False,8.63,0.28,-0.25,False,87.73,0.75,-0.55,False,-,-,-,-,-,-,2023ApJS..265....1Y
TOI-2977b,2459373.83677,0.00029,-0.00029,2.3505614,2.5e-06,-2.5e-06,2023ApJS..265....1Y,5691.0,94.0,-93.0,4.35,0.01,-0.01,2023ApJS..265....1Y,0.11247221879201992,0.0015114843632129161,-0.0015114843632129161,False,6.806,0.059,-0.09,False,89.19,0.57,-0.82,False,-,-,-,-,-,-,2023ApJS..265....1Y
TOI-3023b,2459071.1922,0.0003,-0.0003,3.9014971,3.1e-06,-3.1e-06,2023ApJS..265....1Y,5760.0,85.0,-88.0,4.05,0.02,-0.02,2023ApJS..265....1Y,0.09027735042633894,0.0006646185307460536,-0.0006646185307460536,False,6.53,0.06,-0.13,False,88.9,0.8,-1.0,False,-,-,-,-,-,-,2023ApJS..265....1Y
TOI-3082b,2459309.1199,0.001,-0.001,1.926907,0.000128,-0.000128,2023AJ....166....9M,4263.0,100.0,-100.0,4.62,0.1,-0.1,2023AJ....166....9M,0.0489,0.002,-0.002,False,8.52,0.6,-1.29,False,87.6,1.5,-2.4,False,-,-,-,-,-,-,2023AJ....166....9M
TOI-3362b,2458529.325,0.001,-0.001,18.09547,3e-05,-3e-05,2021ApJ...920L..16D,6532.0,88.0,-86.0,4.07,0.03,-0.03,2021ApJ...920L..16D,0.064,0.0016,-0.0016,False,19.22,0.3,-0.3,True,89.14,0.58,-0.67,False,0.815,0.023,-0.032,50.87,11.09,-9.16,2021ApJ...920L..16D
TOI-3629b,2458784.256,0.001,-0.001,3.936551,5e-06,-5e-06,2022AJ....164...50C,3870.0,90.0,-90.0,4.67,0.05,-0.05,2022AJ....164...50C,0.126,0.002,-0.002,False,15.4,0.8,-0.8,False,89.1,0.5,-0.5,False,0.05,0.05,-0.04,250.0,200.0,-40.0,2022AJ....164...50C
TOI-3688Ab,2459108.0507,0.0014,-0.0014,3.246075,1.2e-05,-1.2e-05,2023ApJS..265....1Y,5950.0,100.0,-100.0,4.29,0.03,-0.04,2023ApJS..265....1Y,0.09219544457292887,0.0023320024215505537,-0.0023320024215505537,False,7.53,0.23,-0.25,False,87.9,1.2,-1.0,False,-,-,-,-,-,-,2023ApJS..265....1Y
TOI-3693b,2458806.68164,0.00032,-0.00032,9.088516,2.6e-05,-2.6e-05,2022AJ....164...70Y,5321.0,86.0,-82.0,4.58,0.01,-0.02,2022AJ....164...70Y,0.14608216865860116,0.001403319802015616,-0.001403319802015616,False,22.13,0.3,-0.47,False,89.57,0.29,-0.28,False,-,-,-,-,-,-,2022AJ....164...70Y
TOI-3714b,2458840.5093,0.0004,-0.0004,2.154849,1e-06,-1e-06,2022AJ....164...50C,3660.0,90.0,-90.0,4.75,0.05,-0.05,2022AJ....164...50C,0.204,0.003,-0.003,False,11.5,0.4,-0.5,False,88.7,0.5,-0.5,False,0.03,0.03,-0.02,100.0,61.0,-200.0,2022AJ....164...50C
TOI-3785b,2458861.49553,0.0006,-0.0006,4.6747373,3.8e-06,-3.8e-06,2023AJ....166...44P,3576.0,88.0,-88.0,4.75,0.05,-0.05,2023AJ....166...44P,0.0962,0.0017,-0.0017,False,18.89,0.45,-0.44,False,88.1,0.01,-0.01,False,0.11,0.1,-0.08,96.26,51.25,-143.93,2023AJ....166...44P
TOI-3819b,2459502.7437,0.00038,-0.00038,3.2443141,5.5e-06,-5.5e-06,2023ApJS..265....1Y,5859.0,72.0,-71.0,4.16,0.03,-0.03,2023ApJS..265....1Y,0.07829431652425353,0.000830200746178871,-0.000830200746178871,False,6.43,0.17,-0.17,False,82.79,0.3,-0.31,False,-,-,-,-,-,-,2023ApJS..265....1Y
TOI-3884b,2459642.86314,0.00012,-0.00012,4.5445697,9.4e-06,-9.4e-06,2022A&A...667L..11A,3269.0,70.0,-70.0,4.92,0.03,-0.03,2022A&A...667L..11A,0.1808,0.0014,-0.0014,False,25.01,0.65,-0.65,False,90.1,0.29,-0.29,False,-,-,-,-,-,-,2022A&A...667L..11A
TOI-4010c,2459000.0523,0.0008,-0.0008,5.414654,7e-06,-7e-06,2023AJ....166....7K,4960.0,36.0,-36.0,4.54,0.02,-0.02,2023AJ....166....7K,0.065,0.001,-0.001,False,15.19,0.26,-0.26,False,88.8,0.6,-0.3,False,0.03,0.03,-0.02,57.0,63.0,-120.0,2023AJ....166....7K
TOI-4087b,2459244.566414,9.3e-05,-9.3e-05,3.1774835,9.4e-07,-9.4e-07,2023ApJS..265....1Y,6060.0,74.0,-67.0,4.42,0.01,-0.02,2023ApJS..265....1Y,0.10754068997360952,0.0004602908909376284,-0.0004602908909376284,False,8.63,0.14,-0.14,False,87.82,0.37,-0.33,False,-,-,-,-,-,-,2023ApJS..265....1Y
TOI-4137b,2458990.46651,0.00033,-0.00033,3.8016122,6.5e-06,-6.5e-06,2022AJ....164...70Y,6202.0,94.0,-90.0,4.24,0.03,-0.03,2022AJ....164...70Y,0.08654478609367522,0.000808829776576404,-0.000808829776576404,False,7.8,0.24,-0.24,False,85.7,0.4,-0.4,False,-,-,-,-,-,-,2022AJ....164...70Y
TOI-4145Ab,2458925.88211,0.00017,-0.00017,4.0664428,5.8e-06,-5.8e-06,2023ApJS..265....1Y,5281.0,86.0,-76.0,4.53,0.02,-0.02,2023ApJS..265....1Y,0.14195069566578392,0.0013384929119850588,-0.0013384929119850588,False,12.07,0.24,-0.23,False,86.2,0.12,-0.12,False,-,-,-,-,-,-,2023ApJS..265....1Y
TOI-421c,2458681.14621,0.00059,-0.00059,16.067531,2.8e-05,-2.8e-05,2023ApJS..265....4K,5325.0,78.0,-58.0,4.49,0.03,-0.02,2020AJ....160..114C,0.0542,0.0011,-0.0011,False,29.91,0.96,-0.96,False,88.353,0.078,-0.084,False,0.152,0.042,-0.042,114.7,15.6,-13.3,2020AJ....160..114C
TOI-4308b,2458333.4284,0.0026,-0.0026,9.151201,3.6e-05,-3.6e-05,2023AJ....166....9M,5243.0,126.0,-126.0,4.59,0.09,-0.09,2023AJ....166....9M,0.0279,0.0014,-0.0014,False,23.6,2.2,-3.9,False,89.07,0.64,-0.92,False,-,-,-,-,-,-,2023AJ....166....9M
TOI-431b,2458596.6668,0.0013,-0.0013,0.490052,2.2e-06,-2.2e-06,2023ApJS..265....4K,4850.0,75.0,-75.0,4.6,0.06,-0.06,2021MNRAS.507.2782O,0.016,0.001,-0.001,False,3.42,0.059,-0.088,False,84.3,1.1,-1.3,False,-,-,-,-,-,-,2021MNRAS.507.2782O
TOI-431d,2458764.61739,0.00013,-0.00013,12.4610213,4.3e-06,-4.3e-06,2023ApJS..265....4K,4850.0,75.0,-75.0,4.6,0.06,-0.06,2021MNRAS.507.2782O,0.041,0.002,-0.002,False,28.65,0.59,-0.59,False,89.7,0.2,-0.2,False,-,-,-,-,-,-,2021MNRAS.507.2782O
TOI-4406b,2458372.194,0.001,-0.001,30.08364,5e-05,-5e-05,2023AJ....165..227B,6219.0,70.0,-70.0,4.29,0.02,-0.02,2023AJ....165..227B,0.079,0.001,-0.001,False,36.3,0.16,-0.16,True,88.48,0.04,-0.04,False,0.15,0.05,-0.04,39.0,18.0,-15.0,2023AJ....165..227B
TOI-444b,2459190.0391,0.0008,-0.0008,17.9636,4e-05,-4e-05,2023AJ....165..134O,5225.0,70.0,-70.0,4.64,0.1,-0.1,2023AJ....165..134O,0.0325,0.0007,-0.0007,False,36.8,2.3,-2.3,False,89.65,0.31,-0.31,False,-,-,-,-,-,-,2023AJ....165..134O
TOI-4479b,2459420.7578,0.0013,-0.0013,1.1589,1e-05,-1e-05,2022A&A...666A..10E,3400.0,100.0,-100.0,4.784538049045044,0.19422239675774466,-0.19422239675774466,2022A&A...666A..10E,0.0804,0.0057,-0.0057,True,7.8,0.7,-1.4,False,86.4,2.5,-2.7,False,-,-,-,-,-,-,2022A&A...666A..10E
TOI-451c,2459000.1144,0.002,-0.002,9.192402,6.4e-05,-6.4e-05,2023ApJS..265....4K,5550.0,56.0,-56.0,4.527,0.039,-0.038,2021AJ....161...65N,0.03237,0.00065,-0.00065,False,20.12,0.31,-0.47,False,89.61,0.27,-0.36,False,-,-,-,-,-,-,2021AJ....161...65N
TOI-451d,2458727.56733,0.00089,-0.00089,16.364909,4.3e-05,-4.3e-05,2023ApJS..265....4K,5550.0,56.0,-56.0,4.527,0.039,-0.038,2021AJ....161...65N,0.04246,0.00044,-0.00044,False,29.56,0.46,-0.69,False,89.25,0.084,-0.1,False,-,-,-,-,-,-,2021AJ....161...65N
TOI-4603b,2459549.126,0.0014,-0.0014,7.24599,0.00022,-0.00022,2023A&A...672L...7K,6264.0,95.0,-94.0,3.81,0.02,-0.02,2023A&A...672L...7K,0.0391,0.0012,-0.0012,False,6.97,0.14,-0.14,False,80.21,0.39,-0.41,False,0.325,0.02,-0.02,20.4,4.6,-4.7,2023A&A...672L...7K
TOI-481b,2458924.88754,0.00013,-0.00013,10.3311565,3.9e-06,-3.9e-06,2023ApJS..265....4K,5735.0,72.0,-72.0,4.06,0.01,-0.01,2020AJ....160..235B,0.0614,0.0002,-0.0002,False,12.52,0.13,-0.13,False,89.2,0.3,-0.3,False,0.153,0.006,-0.007,64.8,1.8,-1.8,2020AJ....160..235B
TOI-530b,2459128.12298,0.00047,-0.00047,6.3875892,7.4e-06,-7.4e-06,2023ApJS..265....4K,3659.0,120.0,-120.0,4.7,0.03,-0.03,2022MNRAS.511...83G,0.155,0.002,-0.002,False,20.97,0.65,-0.67,False,89.1,0.3,-0.3,False,-,-,-,-,-,-,2022MNRAS.511...83G
TOI-532b,2458470.576777,0.00086,-0.00086,2.3266508,3e-06,-3e-06,2021AJ....162..135K,3927.0,37.0,-37.0,4.67,0.02,-0.02,2021AJ....162..135K,0.0877,0.0016,-0.0016,False,10.49,0.25,-0.23,False,88.08,0.51,-0.41,False,-,-,-,-,-,-,2021AJ....162..135K
TOI-559b,2458893.81305,0.00023,-0.00023,6.9839095,5.1e-06,-5.1e-06,2022AJ....163....9I,5925.0,85.0,-76.0,4.27,0.02,-0.03,2022AJ....163....9I,0.09097,0.00056,-0.00056,False,12.61,0.28,-0.32,False,89.08,0.52,-0.38,False,0.151,0.012,-0.011,297.7,3.0,-2.6,2022AJ....163....9I
TOI-561c,2459055.2229,0.0012,-0.0012,10.778829,2.5e-05,-2.5e-05,2023ApJS..265....4K,5455.0,65.0,-47.0,4.47,0.01,-0.01,2021MNRAS.501.4148L,0.0308,0.0009,-0.0009,False,22.1,0.26,-0.26,False,89.53,0.32,-0.39,False,0.06,0.067,-0.042,200.0,55.0,-49.0,2021MNRAS.501.4148L
TOI-564b,2458950.80383,0.00032,-0.00032,1.6511442,1.5e-06,-1.5e-06,2023ApJS..265....4K,5640.0,34.0,-37.0,4.36,0.03,-0.03,2020AJ....160..229D,0.0942,0.0012,-0.0012,True,5.32,0.12,-0.1,False,78.38,0.71,-0.85,False,0.072,0.083,-0.05,94.0,32.0,-35.0,2020AJ....160..229D
TOI-615b,2459259.49383,0.00017,-0.00017,4.6615983,2.5e-06,-2.5e-06,2023A&A...675A..39P,6850.0,100.0,-100.0,4.2,0.2,-0.2,2023A&A...675A..39P,0.10023,0.0007,-0.0007,False,8.46,0.21,-0.23,False,86.73,0.6,-0.22,False,-,-,-,-,-,-,2023A&A...675A..39P
TOI-622b,2458520.69176,0.00031,-0.00031,6.402513,3.1e-05,-3.1e-05,2023A&A...675A..39P,6400.0,100.0,-100.0,4.2,0.2,-0.2,2023A&A...675A..39P,0.05989,0.00049,-0.00049,False,10.64,0.85,-0.67,False,86.62,0.77,-0.54,False,-,-,-,-,-,-,2023A&A...675A..39P
TOI-628b,2458629.47972,0.00039,-0.00039,3.4095675,7e-06,-7e-06,2021AJ....161..194R,6250.0,220.0,-190.0,4.3,0.03,-0.04,2021AJ....161..194R,0.08108,0.00075,-0.00075,False,7.78,0.22,-0.27,False,88.41,1.0,-0.93,False,0.072,0.021,-0.023,286.0,13.0,-15.0,2021AJ....161..194R
TOI-640b,2459150.26184,0.00027,-0.00027,5.0037904,5.8e-06,-5.8e-06,2023ApJS..265....4K,6460.0,130.0,-150.0,3.99,0.03,-0.04,2021AJ....161..194R,0.08738,0.00091,-0.00091,False,6.82,0.22,-0.24,False,82.54,0.42,-0.59,False,0.05,0.054,-0.035,159.0,86.0,-99.0,2021AJ....161..194R
TOI-672b,2458546.4799,0.0002,-0.0002,3.633575,1e-06,-1e-06,2023AJ....166....9M,3765.0,65.0,-65.0,4.7,0.01,-0.01,2023AJ....166....9M,0.0885,0.0014,-0.0014,False,15.5,1.05,-0.93,False,88.43,0.82,-0.52,False,-,-,-,-,-,-,2023AJ....166....9M
TOI-674b,2458862.847755,8.8e-05,-8.8e-05,1.9771642,5.1e-07,-5.1e-07,2023ApJS..265....4K,3514.0,57.0,-57.0,4.81,0.03,-0.03,2021A&A...653A..60M,0.114,0.0009,-0.0009,False,12.8,0.42,-0.42,False,87.21,0.24,-0.24,False,-,-,-,-,-,-,2021A&A...653A..60M
TOI-677b,2458918.28242,0.00013,-0.00013,11.2366063,4.1e-06,-4.1e-06,2023ApJS..265....4K,6295.0,77.0,-77.0,4.29,0.03,-0.03,2020AJ....159..145J,0.0942,0.001,-0.001,False,21.5,0.17,-0.17,True,87.63,0.11,-0.1,False,0.435,0.024,-0.024,70.47,3.61,-3.61,2020AJ....159..145J
TOI-700c,2458821.62193,0.00042,-0.00042,16.051115,1.8e-05,-1.8e-05,2023ApJS..265....4K,3480.0,135.0,-135.0,4.81,0.06,-0.06,2020AJ....160..116G,0.0573,0.002,-0.002,False,47.1,2.0,-1.9,False,88.868,0.083,-0.1,False,0.078,0.075,-0.056,81.0,80.0,-83.0,2020AJ....160..117R
TOI-712c,2458946.39598,0.00093,-0.00093,51.69906,0.00017,-0.00017,2022AJ....164...71V,4622.0,61.0,-59.0,4.64,0.02,-0.02,2022AJ....164...71V,0.03669,0.00074,-0.00074,False,79.43,0.96,-0.89,False,89.78,0.14,-0.11,False,0.089,0.083,-0.056,115.0,96.0,-95.0,2022AJ....164...71V
TOI-776b,2458785.82769,0.00078,-0.00078,8.24663,1.9e-05,-1.9e-05,2023ApJS..265....4K,3709.0,70.0,-70.0,4.73,0.03,-0.03,2021A&A...645A..41L,0.0316,0.0008,-0.0008,False,27.87,0.97,-1.02,False,89.65,0.22,-0.37,False,0.06,0.03,-0.02,293.0,117.0,-73.0,2021A&A...645A..41L
TOI-776c,2459026.89405,0.00088,-0.00088,15.66534,3.8e-05,-3.8e-05,2023ApJS..265....4K,3709.0,70.0,-70.0,4.73,0.03,-0.03,2021A&A...645A..41L,0.0344,0.0009,-0.0009,False,39.4,1.6,-1.8,True,89.51,0.25,-0.21,False,0.04,0.02,-0.01,349.0,55.0,-79.0,2021A&A...645A..41L
TOI-778b,2458578.7161,0.0001,-0.0001,4.633611,1e-06,-1e-06,2023AJ....165..207C,6643.0,150.0,-150.0,4.05,0.17,-0.17,2023AJ....165..207C,0.0825,0.0005,-0.0005,False,7.6,0.2,-0.2,False,84.7,0.3,-0.4,False,0.21,0.04,-0.04,28.0,12.0,-10.0,2023AJ....165..207C
TOI-824b,2458983.66859,0.00031,-0.00031,1.392975,1.3e-06,-1.3e-06,2023ApJS..265....4K,4600.0,110.0,-100.0,4.61,0.03,-0.03,2020AJ....160..153B,0.0387,0.0018,-0.0018,False,6.73,0.22,-0.21,False,83.65,0.39,-0.38,False,-,-,-,-,-,-,2020AJ....160..153B
TOI-836b,2458599.9953,0.0019,-0.0019,3.81673,1e-05,-1e-05,2023MNRAS.520.3649H,4552.0,154.0,-154.0,4.74,0.1,-0.1,2023MNRAS.520.3649H,0.0235,0.0013,-0.0013,False,13.83,0.3,-0.3,False,87.57,0.44,-0.44,False,0.053,0.042,-0.042,9.0,92.0,-92.0,2023MNRAS.520.3649H
TOI-837b,2459023.81863,0.00058,-0.00058,8.324917,1.3e-05,-1.3e-05,2023ApJS..265....4K,6047.0,162.0,-162.0,4.47,0.05,-0.05,2020AJ....160..239B,0.075,0.00072,-0.00072,True,17.26,0.6,-0.6,False,86.89,0.14,-0.16,False,-,-,-,-,-,-,2020AJ....160..239B
TOI-892b,2459134.53983,0.00038,-0.00038,10.626628,1.6e-05,-1.6e-05,2023ApJS..265....4K,6261.0,80.0,-80.0,4.26,0.02,-0.02,2020AJ....160..235B,0.079,0.001,-0.001,False,14.2,0.8,-0.7,False,88.2,0.3,-0.5,False,-,-,-,-,-,-,2020AJ....160..235B
TOI-905b,2459185.54646,0.00011,-0.00011,3.7395671,1.3e-06,-1.3e-06,2023ApJS..265....4K,5570.0,150.0,-140.0,4.5,0.03,-0.03,2020AJ....160..229D,0.1311,0.0012,-0.0012,False,11.0,0.22,-0.26,False,85.68,0.22,-0.26,False,0.024,0.025,-0.017,39.0,61.0,-82.0,2020AJ....160..229D
TOI-913b,2458625.2133,0.0024,-0.0024,11.098644,0.000587,-0.000587,2023AJ....166....9M,4969.0,129.0,-129.0,4.62,0.09,-0.09,2023AJ....166....9M,0.0306,0.0016,-0.0016,False,24.4,1.9,-3.8,False,89.1,0.61,-0.87,False,-,-,-,-,-,-,2023AJ....166....9M
TOI-942b,2458441.579,0.0021,-0.0021,4.32421,1.9e-05,-1.9e-05,2021ApJ...917L..34W,4969.0,100.0,-100.0,4.4834532216807315,0.07111095218550126,-0.07111095218550126,2021A&A...645A..71C,0.04322,0.0015,-0.0015,False,10.12,0.13,-0.18,False,89.97,0.34,-0.51,False,-,-,-,-,-,-,2021AJ....161....2Z
TOI-942c,2458447.0563,0.0019,-0.0019,10.156272,3.7e-05,-3.7e-05,2021ApJ...917L..34W,4969.0,100.0,-100.0,4.4834532216807315,0.07111095218550126,-0.07111095218550126,2021A&A...645A..71C,0.05202,0.0012,-0.0012,False,17.88,0.22,-0.32,False,89.54,0.68,-0.42,False,-,-,-,-,-,-,2021AJ....161....2Z
TrES-1b,2456822.891157,6.3e-05,-6.3e-05,3.030069476,7.2e-08,-7.2e-08,2023ApJS..265....4K,5230.0,50.0,-50.0,4.57,0.01,-0.01,2008ApJ...677.1324T,0.1358,0.0003,-0.0003,False,10.52,0.02,-0.18,False,90.0,0.0,-1.1,False,-,-,-,-,-,-,2008ApJ...677.1324T
TrES-2b,2455706.8297691,4.1e-06,-4.1e-06,2.470613372,2.4e-08,-2.4e-08,2023ApJS..265....4K,5850.0,50.0,-50.0,4.4,0.1,-0.1,2008ApJ...677.1324T,0.1254,0.0005,-0.0005,False,7.903,0.019,-0.016,False,83.872,0.02,-0.018,False,-,-,-,-,-,-,2015ApJ...804..150E
TrES-3b,2457585.914587,2.2e-05,-2.2e-05,1.306186348,3.5e-08,-3.5e-08,2023ApJS..265....4K,5650.0,75.0,-75.0,4.58,0.02,-0.01,2008ApJ...677.1324T,0.16309,0.00035,-0.00035,True,6.0,0.8,-0.7,False,82.0,0.3,-0.3,False,-,-,-,-,-,-,2011ApJ...726...94C
TrES-4b,2457482.75059,0.00025,-0.00025,3.55392889,4.4e-07,-4.4e-07,2023ApJS..265....4K,6200.0,75.0,-75.0,4.06,0.02,-0.02,2008ApJ...677.1324T,0.1045,0.0007,-0.0007,False,6.14,0.24,-0.19,False,83.1,0.5,-0.4,False,-,-,-,-,-,-,2015A&A...575L..15S
TrES-5b,2457011.470352,7.7e-05,-7.7e-05,1.482246865,9.3e-08,-9.3e-08,2023ApJS..265....4K,5171.0,36.0,-36.0,4.51,0.015,-0.015,2011ApJ...741..114M,0.142,0.0009,-0.0009,False,6.19,0.09,-0.08,False,84.65,0.24,-0.22,False,-,-,-,-,-,-,2016AcA....66...55M
WASP-100b,2458853.880674,4.9e-05,-4.9e-05,2.84938224,3.7e-07,-3.7e-07,2023ApJS..265....4K,6900.0,120.0,-120.0,4.04,0.11,-0.11,2014MNRAS.440.1982H,0.087,0.003,-0.003,False,4.97,0.16,-0.16,False,82.6,2.6,-1.7,False,-,-,-,-,-,-,2014MNRAS.440.1982H
WASP-101b,2458387.832522,8.6e-05,-8.6e-05,3.585707,2.6e-07,-2.6e-07,2023ApJS..265....4K,6400.0,110.0,-110.0,4.34,0.02,-0.02,2014MNRAS.440.1982H,0.1122,0.0009,-0.0009,False,8.45,0.15,-0.15,False,85.0,0.2,-0.2,False,-,-,-,-,-,-,2014MNRAS.440.1982H
WASP-103b,2457308.324538,3e-05,-3e-05,0.925545386,5.6e-08,-5.6e-08,2023ApJS..265....4K,6110.0,160.0,-160.0,4.22,0.12,-0.05,2014A&A...562L...3G,0.1158,0.0006,-0.0006,False,3.013,0.017,-0.027,False,88.2,1.5,-1.5,False,-,-,-,-,-,-,2016MNRAS.463...37S
WASP-104b,2457938.581063,2.4e-05,-2.4e-05,1.75540576,1.3e-07,-1.3e-07,2023ApJS..265....4K,5475.0,127.0,-127.0,4.5,0.02,-0.02,2014A&A...570A..64S,0.1214,0.0008,-0.0008,False,6.52,0.13,-0.13,False,83.63,0.25,-0.25,False,-,-,-,-,-,-,2014A&A...570A..64S
WASP-105b,2457607.807454,4.8e-05,-4.8e-05,7.87289166,3.8e-07,-3.8e-07,2023ApJS..265....4K,5070.0,130.0,-130.0,4.2,0.2,-0.2,2017A&A...604A.110A,0.10954,0.00046,-0.00046,False,17.9,0.2,-0.2,False,89.7,0.2,-0.2,False,-,-,-,-,-,-,2017A&A...604A.110A
WASP-106b,2457652.83877,0.00018,-0.00018,9.2897057,1.3e-06,-1.3e-06,2023ApJS..265....4K,6055.0,136.0,-136.0,4.23,0.01,-0.02,2014A&A...570A..64S,0.0801,0.0011,-0.0011,False,14.2,0.11,-0.43,False,89.5,0.3,-0.6,False,-,-,-,-,-,-,2014A&A...570A..64S
WASP-107b,2457515.672118,7.5e-05,-7.5e-05,5.72148926,8.5e-07,-8.5e-07,2023ApJS..265....4K,4430.0,120.0,-120.0,4.5,0.1,-0.1,2017A&A...604A.110A,0.1446,0.0002,-0.0002,False,17.96,0.05,-0.05,True,89.56,0.08,-0.08,False,-,-,-,-,-,-,2017MNRAS.469.1622M
WASP-10b,2456253.700518,8.2e-05,-8.2e-05,3.09272813,1.7e-07,-1.7e-07,2023ApJS..265....4K,4675.0,100.0,-100.0,4.4,0.2,-0.2,2009MNRAS.392.1585C,0.1592,0.0011,-0.0011,False,11.65,0.09,-0.13,False,88.49,0.22,-0.17,False,-,-,-,-,-,-,2009ApJ...692L.100J
WASP-110b,2457934.73871,0.00015,-0.00015,3.77840121,8.2e-07,-8.2e-07,2021AJ....162...88N,5400.0,140.0,-140.0,4.1,0.2,-0.2,2014arXiv1410.3449A,0.1396,0.0033,-0.0033,False,11.07,0.18,-0.17,False,88.16,0.37,-0.32,False,-,-,-,-,-,-,2021AJ....162...88N
WASP-113b,2457224.351204,3.9e-05,-3.9e-05,4.54216695,8.3e-07,-8.3e-07,2023ApJS..265....4K,5890.0,140.0,-140.0,4.2,0.1,-0.1,2016A&A...593A.113B,0.0899,0.0016,-0.0016,False,7.87,0.013,-0.013,False,86.5,1.2,-0.6,False,-,-,-,-,-,-,2016A&A...593A.113B
WASP-114b,2457522.66047,0.00024,-0.00024,1.54877501,3.4e-07,-3.4e-07,2023ApJS..265....4K,5940.0,140.0,-140.0,4.3,0.1,-0.1,2016A&A...593A.113B,0.0963,0.0008,-0.0008,False,4.29,0.059,-0.059,False,84.0,0.9,-0.9,False,0.012,0.022,-0.009,289.0,150.0,-35.0,2016A&A...593A.113B
WASP-117b,2458728.334175,6.8e-05,-6.8e-05,10.0205933,2.9e-06,-2.9e-06,2023ApJS..265....4K,6038.0,88.0,-88.0,4.28,0.16,-0.16,2014A&A...568A..81L,0.09,0.003,-0.003,False,17.4,0.8,-0.8,False,89.1,0.3,-0.3,False,0.302,0.023,-0.023,242.0,2.3,-2.7,2014A&A...568A..81L
WASP-118b,2457888.34009,0.00021,-0.00021,4.04605063,9.4e-07,-9.4e-07,2023ApJS..265....4K,6410.0,125.0,-125.0,4.1,0.01,-0.01,2016MNRAS.463.3276H,0.08173,6e-05,-6e-05,False,6.707,0.06,-0.06,False,88.24,0.14,-0.14,False,-,-,-,-,-,-,2017MNRAS.469.1622M
WASP-119b,2458834.869823,6.6e-05,-6.6e-05,2.49980447,4.3e-07,-4.3e-07,2023ApJS..265....4K,5650.0,100.0,-100.0,4.26,0.08,-0.08,2016A&A...591A..55M,0.114,0.003,-0.003,False,6.3,0.7,-0.5,False,85.0,2.0,-2.0,False,-,-,-,-,-,-,2016A&A...591A..55M
WASP-11b,2456646.984352,7.6e-05,-7.6e-05,3.72247919,1.8e-07,-1.8e-07,2023ApJS..265....4K,4800.0,100.0,-100.0,4.45,0.2,-0.2,2009A&A...502..395W,0.131,0.0008,-0.0008,False,12.3,0.11,-0.11,False,89.1,0.5,-0.5,False,-,-,-,-,-,-,2014AJ....147...92W
WASP-120b,2458538.1233,0.00018,-0.00018,3.61126721,7.8e-07,-7.8e-07,2023ApJS..265....4K,6450.0,120.0,-120.0,4.04,0.05,-0.05,2016PASP..128f4401T,0.0809,0.001,-0.001,False,5.9,0.3,-0.3,False,82.5,0.8,-0.8,False,0.057,0.022,-0.018,333.0,48.0,-28.0,2016PASP..128f4401T
WASP-121b,2458661.563783,3e-05,-3e-05,1.274924762,4.6e-08,-4.6e-08,2023ApJS..265....4K,6459.0,140.0,-140.0,4.24,0.01,-0.01,2016MNRAS.458.4025D,0.1245,0.0005,-0.0005,False,3.754,0.023,-0.028,False,87.6,0.6,-0.6,False,-,-,-,-,-,-,2016MNRAS.458.4025D
WASP-123b,2458735.97535,0.0001,-0.0001,2.97764359,5.2e-07,-5.2e-07,2023ApJS..265....4K,5740.0,130.0,-130.0,4.29,0.03,-0.03,2016PASP..128f4401T,0.1054,0.0013,-0.0013,False,7.13,0.25,-0.25,False,85.7,0.6,-0.6,False,-,-,-,-,-,-,2016PASP..128f4401T
WASP-124b,2457433.302137,6.8e-05,-6.8e-05,3.37264959,2.7e-07,-2.7e-07,2023ApJS..265....4K,6050.0,100.0,-100.0,4.44,0.02,-0.02,2016A&A...591A..55M,0.1241,0.0008,-0.0008,False,9.4,1.9,-1.4,False,86.3,0.2,-0.2,False,-,-,-,-,-,-,2016A&A...591A..55M
WASP-126b,2458827.416215,5.7e-05,-5.7e-05,3.28878703,4.4e-07,-4.4e-07,2023ApJS..265....4K,5800.0,100.0,-100.0,4.28,0.03,-0.07,2016A&A...591A..55M,0.0781,0.0013,-0.0013,False,7.63,0.24,-0.59,False,87.9,1.5,-1.5,False,-,-,-,-,-,-,2016A&A...591A..55M
WASP-127b,2458385.175527,9.1e-05,-9.1e-05,4.17806513,5.7e-07,-5.7e-07,2023ApJS..265....4K,5620.0,85.0,-85.0,4.18,0.01,-0.01,2017A&A...599A...3L,0.1004,0.0014,-0.0014,False,7.95,0.19,-0.27,False,88.2,1.1,-0.9,False,-,-,-,-,-,-,2017A&A...602L..15P
WASP-129b,2457745.95505,0.00012,-0.00012,5.74813571,7.8e-07,-7.8e-07,2023ApJS..265....4K,5900.0,100.0,-100.0,4.53,0.02,-0.02,2016A&A...591A..55M,0.1068,0.0005,-0.0005,False,15.2,0.4,-0.4,False,87.7,0.2,-0.2,False,-,-,-,-,-,-,2016A&A...591A..55M
WASP-12b,2457036.706177,5.5e-05,-5.5e-05,1.091419179,4.3e-08,-4.3e-08,2023ApJS..265....4K,6300.0,200.0,-200.0,4.18,0.06,-0.06,2009ApJ...693.1920H,0.1178,0.0005,-0.0005,False,3.04,0.03,-0.03,False,83.4,0.7,-0.6,False,-,-,-,-,-,-,2017AJ....153...78C
WASP-130b,2457937.62925,0.00022,-0.00022,11.5509711,2.1e-06,-2.1e-06,2023ApJS..265....4K,5625.0,90.0,-90.0,4.49,0.02,-0.02,2017MNRAS.465.3693H,0.0957,0.0007,-0.0007,False,22.66,0.31,-0.31,False,88.66,0.12,-0.12,False,-,-,-,-,-,-,2017MNRAS.465.3693H
WASP-131b,2458117.27707,0.00026,-0.00026,5.322012,1.7e-06,-1.7e-06,2023ApJS..265....4K,6030.0,90.0,-90.0,4.09,0.03,-0.03,2017MNRAS.465.3693H,0.0815,0.0007,-0.0007,False,8.38,0.13,-0.13,False,85.0,0.3,-0.3,False,-,-,-,-,-,-,2017MNRAS.465.3693H
WASP-132b,2458809.72813,0.0002,-0.0002,7.133513,1.7e-06,-1.7e-06,2023ApJS..265....4K,4775.0,100.0,-100.0,4.61,0.02,-0.02,2017MNRAS.465.3693H,0.1208,0.0012,-0.0012,False,19.31,0.18,-0.18,True,89.6,0.3,-0.3,False,-,-,-,-,-,-,2017MNRAS.465.3693H
WASP-133b,2457338.98344,0.00014,-0.00014,2.1764238,4.7e-07,-4.7e-07,2023ApJS..265....4K,5700.0,100.0,-100.0,4.18,0.02,-0.02,2016A&A...591A..55M,0.086,0.0006,-0.0006,False,5.16,0.08,-0.15,False,87.0,1.0,-1.0,False,-,-,-,-,-,-,2016A&A...591A..55M
WASP-135b,2459046.94408,0.00019,-0.00019,1.40137864,3.9e-07,-3.9e-07,2023ApJS..265....4K,5675.0,60.0,-60.0,4.47,0.03,-0.03,2016PASP..128b4401S,0.139,0.003,-0.003,False,5.53,0.18,-0.18,True,82.0,0.6,-0.6,False,-,-,-,-,-,-,2016PASP..128b4401S
WASP-136b,2459113.38589,0.00042,-0.00042,5.2153545,3.6e-06,-3.6e-06,2023ApJS..265....4K,6260.0,100.0,-100.0,3.9,0.06,-0.06,2017A&A...599A...3L,0.0641,0.0012,-0.0012,False,6.2884,0.0091,-0.0091,True,84.7,1.6,-1.3,False,-,-,-,-,-,-,2017A&A...599A...3L
WASP-138b,2458257.03694,0.00036,-0.00036,3.6344327,1.5e-06,-1.5e-06,2023ApJS..265....4K,6272.0,96.0,-96.0,4.25,0.02,-0.02,2017A&A...599A...3L,0.0826,0.0008,-0.0008,False,7.39,0.15,-0.15,True,88.5,0.9,-1.2,False,-,-,-,-,-,-,2017A&A...599A...3L
WASP-139b,2458363.8746,0.00021,-0.00021,5.9242672,1.5e-06,-1.5e-06,2023ApJS..265....4K,5310.0,90.0,-90.0,4.59,0.06,-0.06,2017MNRAS.465.3693H,0.1034,0.0015,-0.0015,False,17.19,0.54,-0.54,False,88.9,0.5,-0.5,False,-,-,-,-,-,-,2017MNRAS.465.3693H
WASP-13b,2457077.3036,0.00028,-0.00028,4.35301101,6.6e-07,-6.6e-07,2023ApJS..265....4K,5826.0,100.0,-100.0,4.04,0.2,-0.2,2009A&A...502..391S,0.0933,0.0021,-0.0021,False,8.51,0.21,-0.21,False,86.9,1.6,-1.2,False,-,-,-,-,-,-,2009A&A...502..391S
WASP-140b,2458533.440604,7.2e-05,-7.2e-05,2.23598448,2.5e-07,-2.5e-07,2023ApJS..265....4K,5260.0,100.0,-100.0,4.51,0.04,-0.04,2017MNRAS.465.3693H,0.1432,0.007,-0.007,False,7.94,0.12,-0.12,True,83.3,0.5,-0.8,False,0.047,0.004,-0.004,356.0,8.0,-8.0,2017MNRAS.465.3693H
WASP-141b,2458026.03877,0.00025,-0.00025,3.31066699,8e-07,-8e-07,2023ApJS..265....4K,5900.0,120.0,-120.0,4.26,0.04,-0.04,2017MNRAS.465.3693H,0.0911,0.0011,-0.0011,False,7.4,0.11,-0.11,False,87.6,1.3,-1.3,False,-,-,-,-,-,-,2017MNRAS.465.3693H
WASP-142b,2458032.1611,0.00029,-0.00029,2.0528705,5.5e-07,-5.5e-07,2023ApJS..265....4K,6010.0,140.0,-140.0,4.13,0.04,-0.04,2017MNRAS.465.3693H,0.0957,0.0014,-0.0014,False,4.524,0.092,-0.092,False,80.2,0.6,-0.6,False,-,-,-,-,-,-,2017MNRAS.465.3693H
WASP-144b,2457740.52399,0.00013,-0.00013,2.27831337,3.2e-07,-3.2e-07,2023ApJS..265....4K,5200.0,140.0,-140.0,4.53,0.03,-0.03,2019MNRAS.482.1379H,0.1079,0.0013,-0.0013,False,8.39,0.23,-0.23,False,86.9,0.5,-0.5,False,-,-,-,-,-,-,2019MNRAS.482.1379H
WASP-145Ab,2458429.22423,0.00013,-0.00013,1.76903814,2.2e-07,-2.2e-07,2023ApJS..265....4K,4900.0,150.0,-150.0,4.65,0.1,-0.1,2019MNRAS.482.1379H,0.12961,0.00093,-0.00093,True,8.09,0.09,-0.09,True,83.3,1.3,-1.3,False,-,-,-,-,-,-,2019MNRAS.482.1379H
WASP-147b,2458684.46059,0.00059,-0.00059,4.602744,2.8e-06,-2.8e-06,2023ApJS..265....4K,5702.0,100.0,-100.0,4.15,0.09,-0.09,2019MNRAS.482..301L,0.08,0.004,-0.004,False,8.3,0.4,-0.7,False,87.9,1.5,-1.6,False,-,-,-,-,-,-,2019MNRAS.482..301L
WASP-148b,2457957.4885,0.0059,-0.0059,8.80381,4.3e-05,-4.3e-05,2020A&A...640A..32H,5460.0,130.0,-130.0,4.4,0.15,-0.15,2020A&A...640A..32H,0.0807,0.0007,-0.0007,False,19.8,1.5,-1.5,False,89.8,0.27,-0.27,False,0.22,0.063,-0.063,59.0,20.0,-20.0,2020A&A...640A..32H
WASP-14b,2455798.61781,0.00013,-0.00013,2.24376639,2.3e-07,-2.3e-07,2023ApJS..265....4K,6475.0,100.0,-100.0,4.29,0.07,-0.07,2009MNRAS.392.1532J,0.0942,0.0004,-0.0004,False,5.99,0.09,-0.09,False,84.63,0.24,-0.24,False,0.083,0.003,-0.003,252.7,0.7,-0.8,2015ApJ...811..122W
WASP-150b,2459034.6987,0.00065,-0.00065,5.6442072,2.9e-06,-2.9e-06,2022AJ....163..228P,6218.0,49.0,-45.0,4.15,0.03,-0.02,2020AJ....159..255C,0.0653,0.0016,-0.0016,False,11.2,3.4,-1.1,False,86.0,74.0,70.0,False,-,-,-,-,-,-,2022AJ....163..228P
WASP-151b,2458058.35164,0.00014,-0.00014,4.5334682,1.1e-06,-1.1e-06,2023ApJS..265....4K,5871.0,57.0,-57.0,4.35,0.02,-0.03,2018A&A...610A..63D,0.1011,0.0005,-0.0005,False,10.34,0.11,-0.19,False,89.2,0.6,-0.6,False,-,-,-,-,-,-,2018A&A...610A..63D
WASP-153b,2458914.62179,0.00041,-0.00041,3.3326083,1.6e-06,-1.6e-06,2023ApJS..265....4K,5914.0,64.0,-64.0,4.1,0.06,-0.06,2018A&A...610A..63D,0.092,0.001,-0.001,False,6.0,0.3,-0.2,False,84.1,0.7,-0.7,False,-,-,-,-,-,-,2018A&A...610A..63D
WASP-156b,2459058.61134,0.00014,-0.00014,3.83616488,9.7e-07,-9.7e-07,2023ApJS..265....4K,4910.0,61.0,-61.0,4.6,0.04,-0.07,2018A&A...610A..63D,0.0685,0.0012,-0.0012,False,12.8,0.3,-0.7,False,89.1,0.6,-0.9,False,-,-,-,-,-,-,2018A&A...610A..63D
WASP-157b,2457846.594001,3.6e-05,-3.6e-05,3.95161588,3e-07,-3e-07,2023ApJS..265....4K,5838.0,140.0,-140.0,4.5,0.2,-0.2,2016PASP..128l4403M,0.0944,0.0019,-0.0019,False,10.04,0.32,-0.32,False,84.93,0.45,-0.21,False,-,-,-,-,-,-,2016PASP..128l4403M
WASP-158b,2458362.15514,0.00054,-0.00054,3.6563308,2.2e-06,-2.2e-06,2023ApJS..265....4K,6350.0,150.0,-150.0,4.3,0.05,-0.11,2019MNRAS.482.1379H,0.079,0.003,-0.003,False,8.0,0.4,-1.0,False,87.7,1.5,-1.5,False,-,-,-,-,-,-,2019MNRAS.482.1379H
WASP-159b,2458724.20161,0.00066,-0.00066,3.8404213,3.7e-06,-3.7e-06,2023ApJS..265....4K,6120.0,140.0,-140.0,3.94,0.04,-0.04,2019MNRAS.482.1379H,0.0673,0.0013,-0.0013,False,5.44,0.15,-0.29,False,88.1,1.4,-1.4,False,-,-,-,-,-,-,2019MNRAS.482.1379H
WASP-15b,2456310.66382,0.00016,-0.00016,3.75209956,5.3e-07,-5.3e-07,2023ApJS..265....4K,6300.0,100.0,-100.0,4.17,0.06,-0.06,2009AJ....137.4834W,0.0951,0.0008,-0.0008,False,7.3,0.18,-0.17,False,85.7,0.4,-0.4,False,-,-,-,-,-,-,2013MNRAS.434.1300S
WASP-160Bb,2458397.38023,0.00021,-0.00021,3.76849254,7.9e-07,-7.9e-07,2023ApJS..265....4K,5298.0,99.0,-99.0,4.5,0.05,-0.05,2019MNRAS.482..301L,0.129,0.0017,-0.0017,False,11.25,0.19,-0.31,False,89.0,0.6,-0.6,False,-,-,-,-,-,-,2019MNRAS.482..301L
WASP-161b,2458940.91459,0.00015,-0.00015,5.4056202,1.2e-06,-1.2e-06,2023ApJS..265....4K,6400.0,100.0,-100.0,4.11,0.02,-0.03,2019AJ....157...43B,0.0671,0.0017,-0.0017,False,8.922,0.031,-0.031,True,89.01,0.69,-1.0,False,-,-,-,-,-,-,2019AJ....157...43B
WASP-162b,2458288.48694,0.00027,-0.00027,9.6246647,3.5e-06,-3.5e-06,2023ApJS..265....4K,5300.0,100.0,-100.0,4.33,0.03,-0.03,2019MNRAS.482.1379H,0.0933,0.0016,-0.0016,False,17.0,0.4,-0.6,False,89.3,0.5,-0.5,False,0.434,0.005,-0.005,358.1,2.2,-2.2,2019MNRAS.482.1379H
WASP-163b,2457918.46277,0.0004,-0.0004,1.6096884,1.5e-06,-1.5e-06,2019AJ....157...43B,5500.0,200.0,-200.0,4.41,0.04,-0.04,2019AJ....157...43B,0.119,0.003,-0.003,False,5.62,0.26,-0.21,False,85.42,1.1,-0.85,False,-,-,-,-,-,-,2019AJ....157...43B
WASP-164b,2458424.74756,0.00017,-0.00017,1.77713687,2.9e-07,-2.9e-07,2023ApJS..265....4K,5806.0,190.0,-200.0,4.48,0.04,-0.04,2019MNRAS.482..301L,0.1242,0.0013,-0.0013,False,6.5,0.13,-0.13,False,82.73,0.22,-0.21,False,-,-,-,-,-,-,2019MNRAS.482..301L
WASP-165b,2458425.9854,0.00079,-0.00079,3.4655064,3.5e-06,-3.5e-06,2023ApJS..265....4K,5599.0,150.0,-150.0,4.05,0.09,-0.09,2019MNRAS.482..301L,0.074,0.004,-0.004,False,5.9,0.7,-0.6,False,84.9,2.5,-1.7,False,-,-,-,-,-,-,2019MNRAS.482..301L
WASP-166b,2458704.04579,0.00031,-0.00031,5.4435423,3.1e-06,-3.1e-06,2023ApJS..265....4K,6050.0,50.0,-50.0,4.34,0.05,-0.05,2019MNRAS.488.3067H,0.05301,0.00066,-0.00066,False,11.3,0.6,-0.6,False,88.0,0.7,-0.7,False,-,-,-,-,-,-,2019MNRAS.488.3067H
WASP-167b,2458117.02169,0.00019,-0.00019,2.02195933,3.3e-07,-3.3e-07,2023ApJS..265....4K,7000.0,250.0,-250.0,4.13,0.02,-0.02,2017MNRAS.471.2743T,0.0906,0.0006,-0.0006,False,4.23,0.08,-0.07,True,79.9,0.3,-0.3,False,-,-,-,-,-,-,2017MNRAS.471.2743T
WASP-168b,2458737.08435,0.00031,-0.00031,4.1536573,1.5e-06,-1.5e-06,2023ApJS..265....4K,6000.0,100.0,-100.0,4.37,0.05,-0.05,2019MNRAS.482.1379H,0.1309,0.0011,-0.0011,True,9.881,0.062,-0.062,True,84.4,0.6,-0.6,False,-,-,-,-,-,-,2019MNRAS.482.1379H
WASP-169b,2458763.18829,0.00059,-0.00059,5.6114206,4.5e-06,-4.5e-06,2023ApJS..265....4K,6110.0,101.0,-101.0,3.96,0.03,-0.08,2019MNRAS.489.2478N,0.0668,0.0021,-0.0021,False,7.3,0.68,-0.26,False,87.9,1.4,-2.0,False,-,-,-,-,-,-,2019MNRAS.489.2478N
WASP-16b,2456355.79653,0.00013,-0.00013,3.11860349,2.7e-07,-2.7e-07,2023ApJS..265....4K,5700.0,150.0,-150.0,4.49,0.08,-0.08,2009ApJ...703..752L,0.119,0.0022,-0.0022,False,8.21,0.21,-0.2,False,84.0,0.3,-0.3,False,-,-,-,-,-,-,2013MNRAS.434.1300S
WASP-170b,2458571.47948,0.00015,-0.00015,2.34477786,4.9e-07,-4.9e-07,2023ApJS..265....4K,5600.0,150.0,-150.0,4.47,0.03,-0.03,2019AJ....157...43B,0.1175,0.0041,-0.0041,False,7.71,0.21,-0.18,False,84.87,0.28,-0.28,False,-,-,-,-,-,-,2019AJ....157...43B
WASP-171b,2458594.43561,0.00087,-0.00087,3.8186258,5.9e-06,-5.9e-06,2022ApJS..259...62I,5965.0,100.0,-100.0,4.08,0.02,-0.05,2019MNRAS.489.2478N,0.061806148561449774,0.0014561658038037904,-0.0014561658038037904,False,6.64,0.38,-0.13,False,88.3,1.1,-1.9,False,-,-,-,-,-,-,2019MNRAS.489.2478N
WASP-172b,2458856.24722,0.0002,-0.0002,5.4774317,1.1e-06,-1.1e-06,2023ApJS..265....4K,6900.0,140.0,-140.0,4.05,0.05,-0.05,2019MNRAS.482.1379H,0.0849,0.0012,-0.0012,False,7.69,0.12,-0.12,True,86.7,1.1,-1.1,False,-,-,-,-,-,-,2019MNRAS.482.1379H
WASP-173Ab,2458504.95428,9.7e-05,-9.7e-05,1.38665333,2.3e-07,-2.3e-07,2023ApJS..265....4K,5800.0,140.0,-140.0,4.37,0.03,-0.03,2019MNRAS.482.1379H,0.1109,0.0009,-0.0009,False,4.78,0.17,-0.17,True,85.2,1.1,-1.1,False,-,-,-,-,-,-,2019MNRAS.482.1379H
WASP-174b,2458503.1897,0.00018,-0.00018,4.2336995,1.8e-06,-1.8e-06,2023ApJS..265....4K,6400.0,100.0,-100.0,4.32,0.04,-0.04,2018MNRAS.480.5307T,0.0927,0.0016,-0.0016,False,9.17,0.21,-0.16,True,84.2,0.5,-0.5,False,-,-,-,-,-,-,2018MNRAS.480.5307T
WASP-175b,2457744.5874,0.00027,-0.00027,3.06529495,8.7e-07,-8.7e-07,2023ApJS..265....4K,6229.0,100.0,-100.0,4.36,0.04,-0.04,2019MNRAS.489.2478N,0.1032,0.0017,-0.0017,False,7.86,0.41,-0.41,False,85.33,0.62,-0.62,False,-,-,-,-,-,-,2019MNRAS.489.2478N
WASP-176b,2458234.17788,0.0007,-0.0007,3.89905,0.0001,-0.0001,2020AJ....159..255C,5941.0,77.0,-79.0,4.0,0.04,-0.05,2020AJ....159..255C,0.08,0.0013,-0.0013,False,6.03,0.11,-0.21,False,86.7,1.3,-1.1,False,-,-,-,-,-,-,2020AJ....159..255C
WASP-177b,2458584.14248,0.00017,-0.00017,3.07172019,6.9e-07,-6.9e-07,2023ApJS..265....4K,5017.0,70.0,-70.0,4.49,0.05,-0.04,2019MNRAS.485.5790T,0.1618,0.0013,-0.0013,True,9.25,0.06,-0.06,True,84.14,0.66,-0.83,False,-,-,-,-,-,-,2019MNRAS.485.5790T
WASP-178b,2456927.06917,0.00047,-0.00047,3.3448285,1.2e-06,-1.2e-06,2019MNRAS.490.1479H,9350.0,150.0,-150.0,4.35,0.15,-0.15,2019MNRAS.490.1479H,0.1115,0.0013,-0.0013,False,7.17,0.21,-0.21,False,85.7,0.6,-0.6,False,-,-,-,-,-,-,2019MNRAS.490.1479H
WASP-17b,2457569.98347,0.00012,-0.00012,3.73548545,2.6e-07,-2.6e-07,2023ApJS..265....4K,6550.0,100.0,-100.0,4.24,0.13,-0.13,2010ApJ...709..159A,0.1235,0.0011,-0.0011,False,7.03,0.15,-0.15,False,87.1,0.6,-0.6,False,-,-,-,-,-,-,2016A&A...596A..47S
WASP-180Ab,2458206.519399,4.9e-05,-4.9e-05,3.4092646,2.5e-07,-2.5e-07,2023ApJS..265....4K,6600.0,200.0,-200.0,4.42,0.01,-0.01,2019MNRAS.490.2467T,0.11091,0.0009,-0.0009,False,8.75,0.18,-0.18,False,88.1,0.1,-0.1,False,-,-,-,-,-,-,2019MNRAS.490.2467T
WASP-181b,2458741.95975,0.00012,-0.00012,4.51949982,6e-07,-6e-07,2023ApJS..265....4K,5839.0,70.0,-70.0,4.38,0.08,-0.08,2019MNRAS.485.5790T,0.1261,0.0015,-0.0015,False,12.09,0.54,-0.54,False,88.38,0.76,-0.59,False,-,-,-,-,-,-,2019MNRAS.485.5790T
WASP-182b,2458018.66098,0.00067,-0.00067,3.3769848,2.4e-06,-2.4e-06,2019MNRAS.489.2478N,5638.0,100.0,-100.0,4.22,0.03,-0.03,2019MNRAS.489.2478N,0.0653,0.0013,-0.0013,False,7.29,0.05,-0.05,True,83.88,0.33,-0.33,False,-,-,-,-,-,-,2019MNRAS.489.2478N
WASP-183b,2459465.56094,0.00025,-0.00025,4.1117634,5.1e-06,-5.1e-06,2023ApJS..265....4K,5313.0,72.0,-72.0,4.45,0.04,-0.04,2019MNRAS.485.5790T,0.195,0.003,-0.003,False,11.44,0.54,-0.54,False,85.37,0.61,-0.88,False,-,-,-,-,-,-,2019MNRAS.485.5790T
WASP-184b,2457630.0088,0.001,-0.001,5.1817,1e-05,-1e-05,2019MNRAS.490.1479H,6000.0,100.0,-100.0,4.0,0.2,-0.2,2019MNRAS.490.1479H,0.0831,0.0018,-0.0018,False,8.19,0.42,-0.42,False,86.9,1.1,-1.1,False,-,-,-,-,-,-,2019MNRAS.490.1479H
WASP-185b,2456935.9828,0.002,-0.002,9.38755,2e-05,-2e-05,2019MNRAS.490.1479H,5900.0,100.0,-100.0,4.13,0.05,-0.05,2019MNRAS.490.1479H,0.0854,0.0029,-0.0029,False,12.9,0.7,-0.7,False,86.8,0.3,-0.3,False,0.24,0.04,-0.04,318.0,7.0,-7.0,2019MNRAS.490.1479H
WASP-186b,2458911.37522,0.00034,-0.00034,5.0267952,1.4e-06,-1.4e-06,2023ApJS..265....4K,6361.0,105.0,-82.0,4.19,0.03,-0.03,2020MNRAS.499..428S,0.0781,0.0019,-0.0019,False,8.78,0.18,-0.19,False,83.59,0.55,-0.49,False,0.33,0.01,-0.01,173.0,3.0,-3.0,2020MNRAS.499..428S
WASP-187b,2455197.3537,0.002,-0.002,5.147878,5e-06,-5e-06,2020MNRAS.499..428S,6150.0,92.0,-85.0,3.72,0.03,-0.03,2020MNRAS.499..428S,0.0592,0.0017,-0.0017,False,4.96,0.099,-0.099,False,81.19,0.53,-0.58,False,-,-,-,-,-,-,2020MNRAS.499..428S
WASP-189b,2456706.4566,0.0023,-0.0023,2.7240308,2.8e-06,-2.8e-06,2022ApJS..259...62I,8000.0,80.0,-80.0,3.9,0.2,-0.2,2020A&A...643A..94L,0.07045,0.00013,-0.00013,False,4.6,0.031,-0.025,False,84.03,0.14,-0.14,False,-,-,-,-,-,-,2020A&A...643A..94L
WASP-18b,2458501.324483,1.9e-05,-1.9e-05,0.941452417,1.9e-08,-1.9e-08,2023ApJS..265....4K,6400.0,100.0,-100.0,4.4,0.15,-0.15,2009Natur.460.1098H,0.09716,0.00014,-0.00014,False,3.562,0.022,-0.023,False,84.9,0.3,-0.3,False,0.0091,0.0012,-0.0012,269.0,3.0,-3.0,2019AJ....157..178S
WASP-190b,2458507.6709,0.00033,-0.00033,5.3677675,2.5e-06,-2.5e-06,2023ApJS..265....4K,6400.0,100.0,-100.0,4.17,0.04,-0.04,2019AJ....157..141T,0.0787,0.0013,-0.0013,False,8.89,0.11,-0.11,False,87.1,0.7,-0.7,False,-,-,-,-,-,-,2019AJ....157..141T
WASP-192b,2459079.13701,0.00038,-0.00038,2.8786676,1.6e-06,-1.6e-06,2023ApJS..265....4K,5900.0,150.0,-150.0,4.24,0.05,-0.05,2019MNRAS.490.1479H,0.0962,0.0032,-0.0032,False,6.65,0.34,-0.34,False,82.7,0.6,-0.6,False,-,-,-,-,-,-,2019MNRAS.490.1479H
WASP-19b,2456885.482836,3.7e-05,-3.7e-05,0.788839092,2.4e-08,-2.4e-08,2023ApJS..265....4K,5500.0,100.0,-100.0,4.5,0.2,-0.2,2010ApJ...708..224H,0.1409,0.0013,-0.0013,False,3.46,0.08,-0.08,False,78.8,0.6,-0.6,False,0.002,0.014,-0.002,259.0,13.0,-170.0,2016ApJ...823..122W
WASP-1b,2456031.78981,0.0002,-0.0002,2.51994701,3e-07,-3e-07,2023ApJS..265....4K,6110.0,75.0,-75.0,4.28,0.16,-0.16,2008ApJ...677.1324T,0.1036,0.0008,-0.0008,False,5.69,0.03,-0.06,False,90.0,1.3,-1.3,False,-,-,-,-,-,-,2014AcA....64...27M
WASP-20b,2458087.08446,0.00013,-0.00013,4.89964477,5.1e-07,-5.1e-07,2023ApJS..265....4K,5940.0,100.0,-100.0,4.23,0.02,-0.02,2015A&A...575A..61A,0.101,0.005,-0.005,False,10.6,0.08,-0.08,True,86.8,0.9,-0.9,False,-,-,-,-,-,-,2016ApJ...833L..19E
WASP-21b,2457738.54027,0.00017,-0.00017,4.32250416,8e-07,-8e-07,2023ApJS..265....4K,5800.0,100.0,-100.0,4.2,0.1,-0.1,2010A&A...519A..98B,0.104,0.0018,-0.0018,False,10.54,0.15,-0.15,False,88.8,0.8,-0.7,False,-,-,-,-,-,-,2010A&A...519A..98B
WASP-22b,2456850.43601,0.00015,-0.00015,3.53272912,4.5e-07,-4.5e-07,2023ApJS..265....4K,6000.0,100.0,-100.0,4.37,0.02,-0.02,2010AJ....140.2007M,0.0978,0.0012,-0.0012,False,8.38,0.19,-0.19,False,88.6,1.0,-1.0,False,-,-,-,-,-,-,2016MNRAS.457.4205S
WASP-23b,2457301.723609,7.7e-05,-7.7e-05,2.9444273,1.4e-07,-1.4e-07,2023ApJS..265....4K,5150.0,100.0,-100.0,4.56,0.09,-0.09,2011A&A...531A..24T,0.13,0.0004,-0.0004,False,10.21,0.19,-0.19,True,88.4,0.8,-0.5,False,-,-,-,-,-,-,2011A&A...531A..24T
WASP-24b,2455596.44876,0.00018,-0.00018,2.3412205,3.2e-07,-3.2e-07,2023ApJS..265....4K,6075.0,100.0,-100.0,4.263,0.022,-0.022,2010ApJ...720..337S,0.1018,0.0007,-0.0007,False,5.94,0.13,-0.13,False,83.9,0.4,-0.4,False,-,-,-,-,-,-,2014MNRAS.444..776S
WASP-25b,2457744.72776,0.00017,-0.00017,3.76483342,3.7e-07,-3.7e-07,2023ApJS..265....4K,5703.0,100.0,-100.0,4.51,0.04,-0.04,2011MNRAS.410.1631E,0.1387,0.001,-0.001,False,11.22,0.18,-0.17,False,88.1,0.3,-0.3,False,-,-,-,-,-,-,2014MNRAS.444..776S
WASP-26b,2457309.62113,0.00025,-0.00025,2.75659747,4.6e-07,-4.6e-07,2023ApJS..265....4K,5950.0,100.0,-100.0,4.3,0.2,-0.2,2010A&A...520A..56S,0.0991,0.0018,-0.0018,False,6.64,0.16,-0.16,False,82.8,0.3,-0.3,False,-,-,-,-,-,-,2014MNRAS.444..776S
WASP-28b,2457618.64044,0.00014,-0.00014,3.40883502,5e-07,-5e-07,2023ApJS..265....4K,6150.0,140.0,-140.0,4.37,0.02,-0.02,2015A&A...575A..61A,0.116,0.0017,-0.0017,False,8.62,0.1,-0.1,True,88.3,1.6,-0.9,False,-,-,-,-,-,-,2016AcA....66...55M
WASP-29b,2457866.07613,0.00011,-0.00011,3.92271183,3.1e-07,-3.1e-07,2023ApJS..265....4K,4800.0,150.0,-150.0,4.54,0.05,-0.05,2010ApJ...723L..60H,0.0982,0.0015,-0.0015,False,12.36,0.13,-0.22,False,89.2,0.5,-0.6,False,-,-,-,-,-,-,2013MNRAS.428.3680G
WASP-2b,2455229.043082,7.5e-05,-7.5e-05,2.15222216,1.3e-07,-1.3e-07,2023ApJS..265....4K,5200.0,200.0,-200.0,4.54,0.04,-0.05,2008ApJ...677.1324T,0.1326,0.0007,-0.0007,False,8.08,0.12,-0.12,False,84.81,0.17,-0.17,False,-,-,-,-,-,-,2010MNRAS.408.1680S
WASP-31b,2457277.09226,0.00012,-0.00012,3.4058875,2.7e-07,-2.7e-07,2023ApJS..265....4K,6302.0,102.0,-102.0,4.31,0.023,-0.023,2011A&A...531A..60A,0.1271,0.0011,-0.0011,False,8.0,0.06,-0.06,False,84.41,0.22,-0.22,False,-,-,-,-,-,-,2011A&A...531A..60A
WASP-32b,2457679.41111,0.00023,-0.00023,2.71866201,4e-07,-4e-07,2023ApJS..265....4K,6100.0,100.0,-100.0,4.39,0.04,-0.04,2010PASP..122.1465M,0.1114,0.0018,-0.0018,False,7.8,0.3,-0.3,True,85.3,0.5,-0.5,False,0.018,0.006,-0.006,130.0,30.0,-30.0,2010PASP..122.1465M
WASP-33b,2454163.22451,0.00026,-0.00026,1.2198669,1.2e-06,-1.2e-06,2010MNRAS.407..507C,7430.0,100.0,-100.0,4.3,0.2,-0.2,2010MNRAS.407..507C,0.1066,0.0009,-0.0009,False,3.6194,0.0035,-0.0035,True,87.7,1.8,-1.8,False,-,-,-,-,-,-,2010MNRAS.407..507C
WASP-34b,2458654.3645,0.00013,-0.00013,4.31768411,5.4e-07,-5.4e-07,2023ApJS..265....4K,5700.0,100.0,-100.0,4.51,0.12,-0.12,2011A&A...526A.130S,0.1123,0.0012,-0.0012,False,10.5,0.092,-0.092,False,85.2,0.2,-0.2,False,0.038,0.012,-0.012,319.8,23.2,-18.6,2011A&A...526A.130S
WASP-35b,2458120.804421,6.8e-05,-6.8e-05,3.16156853,1.7e-07,-1.7e-07,2023ApJS..265....4K,5990.0,90.0,-90.0,4.39,0.03,-0.03,2011AJ....142...86E,0.1241,0.0008,-0.0008,False,8.34,0.07,-0.07,True,88.0,0.6,-0.5,False,-,-,-,-,-,-,2011AJ....142...86E
WASP-36b,2456848.926095,5.6e-05,-5.6e-05,1.537365595,9.4e-08,-9.4e-08,2023ApJS..265....4K,5959.0,134.0,-134.0,4.499,0.022,-0.022,2012AJ....143...81S,0.1368,0.0006,-0.0006,False,5.85,0.06,-0.05,False,83.15,0.13,-0.13,False,-,-,-,-,-,-,2016MNRAS.459.1393M
WASP-37b,2458021.72946,0.00018,-0.00018,3.57747894,4.3e-07,-4.3e-07,2023ApJS..265....4K,5800.0,150.0,-150.0,4.4,0.07,-0.07,2011AJ....141....8S,0.1195,0.0013,-0.0013,False,9.6,0.41,-0.41,False,88.8,0.8,-0.9,False,-,-,-,-,-,-,2011AJ....141....8S
WASP-38b,2456992.0459,0.001,-0.001,6.8718851,4.3e-06,-4.3e-06,2023ApJS..265....4K,6150.0,80.0,-80.0,4.27,0.024,-0.024,2011A&A...525A..54B,0.0844,0.0011,-0.0011,False,12.31,0.13,-0.13,True,89.7,0.3,-0.3,False,0.031,0.005,-0.004,344.0,18.0,-17.0,2011A&A...525A..54B
WASP-39b,2456888.031364,8e-05,-8e-05,4.05528043,3.2e-07,-3.2e-07,2023ApJS..265....4K,5400.0,150.0,-150.0,4.498,0.024,-0.024,2011A&A...531A..40F,0.1457,0.0016,-0.0016,False,11.37,0.24,-0.2,False,87.75,0.27,-0.2,False,-,-,-,-,-,-,2016AcA....66...55M
WASP-3b,2456598.295066,7.5e-05,-7.5e-05,1.846835096,7.4e-08,-7.4e-08,2023ApJS..265....4K,6400.0,100.0,-100.0,4.25,0.05,-0.05,2008MNRAS.385.1576P,0.10538,0.00016,-0.00016,True,5.0,0.8,-0.6,False,84.15,0.16,-0.16,False,-,-,-,-,-,-,2011ApJ...726...94C
WASP-41b,2457077.229441,7.1e-05,-7.1e-05,3.05240175,1.8e-07,-1.8e-07,2023ApJS..265....4K,5450.0,150.0,-150.0,4.5,0.05,-0.05,2011PASP..123..547M,0.1365,0.0006,-0.0006,False,9.96,0.08,-0.08,False,88.7,0.4,-0.4,False,-,-,-,-,-,-,2016MNRAS.457.4205S
WASP-42b,2456821.262602,7.2e-05,-7.2e-05,4.9816816,3.6e-07,-3.6e-07,2023ApJS..265....4K,5200.0,150.0,-150.0,4.52,0.06,-0.06,2012A&A...544A..72L,0.1293,0.0008,-0.0008,False,13.5,0.3,-0.3,False,88.0,0.17,-0.17,False,-,-,-,-,-,-,2016MNRAS.457.4205S
WASP-43b,2457202.184881,3.1e-05,-3.1e-05,0.813474056,2.1e-08,-2.1e-08,2023ApJS..265....4K,4400.0,200.0,-200.0,4.64,0.07,-0.07,2011A&A...535L...7H,0.1594,0.0004,-0.0004,False,4.867,0.023,-0.023,False,82.11,0.1,-0.1,False,-,-,-,-,-,-,2016AJ....151..137H
WASP-44b,2456338.45823,0.00011,-0.00011,2.42381127,2.1e-07,-2.1e-07,2023ApJS..265....4K,5410.0,150.0,-150.0,4.48,0.07,-0.07,2012MNRAS.422.1988A,0.126,0.003,-0.003,False,8.1,0.095,-0.095,False,86.0,1.1,-0.9,False,-,-,-,-,-,-,2012MNRAS.422.1988A
WASP-45b,2458536.08601,0.00023,-0.00023,3.12607728,7.1e-07,-7.1e-07,2023ApJS..265....4K,5140.0,200.0,-200.0,4.45,0.09,-0.09,2012MNRAS.422.1988A,0.1163,0.001,-0.001,True,9.5,0.13,-0.12,False,84.69,0.1,-0.1,False,-,-,-,-,-,-,2016MNRAS.456..990C
WASP-46b,2457715.24083,0.00012,-0.00012,1.43037192,1.2e-07,-1.2e-07,2023ApJS..265....4K,5620.0,160.0,-160.0,4.49,0.03,-0.03,2012MNRAS.422.1988A,0.1407,0.0003,-0.0003,False,5.85,0.04,-0.04,False,82.8,0.17,-0.17,False,-,-,-,-,-,-,2016MNRAS.456..990C
WASP-47b,2457182.61643,0.00015,-0.00015,4.15915035,6.3e-07,-6.3e-07,2023ApJS..265....4K,5350.0,90.0,-90.0,4.35,0.03,-0.03,2012MNRAS.426..739H,0.10193,0.00021,-0.00021,False,9.7,0.04,-0.04,False,88.98,0.2,-0.2,False,-,-,-,-,-,-,2017AJ....154..237V
WASP-48b,2458106.26314,0.00013,-0.00013,2.14363679,2e-07,-2e-07,2023ApJS..265....4K,5920.0,150.0,-150.0,4.03,0.05,-0.05,2011AJ....142...86E,0.0958,0.0008,-0.0008,False,4.7,0.12,-0.11,False,82.0,0.5,-0.5,False,-,-,-,-,-,-,2015A&A...577A..54C
WASP-49b,2457377.596934,8e-05,-8e-05,2.78173691,1.4e-07,-1.4e-07,2023ApJS..265....4K,5600.0,150.0,-150.0,4.43,0.05,-0.05,2012A&A...544A..72L,0.116,0.0007,-0.0007,False,8.01,0.27,-0.27,False,84.48,0.13,-0.13,False,-,-,-,-,-,-,2017A&A...602A..36W
WASP-4b,2456139.07356,2.4e-05,-2.4e-05,1.338231388,2.2e-08,-2.2e-08,2023ApJS..265....4K,5500.0,150.0,-150.0,4.3,0.2,-0.2,2008ApJ...675L.113W,0.152,0.0004,-0.0004,False,5.451,0.023,-0.052,False,89.1,0.7,-0.8,False,-,-,-,-,-,-,2019AJ....157..217B
WASP-50b,2458567.500626,8.6e-05,-8.6e-05,1.9550929,1.7e-07,-1.7e-07,2023ApJS..265....4K,5400.0,100.0,-100.0,4.54,0.05,-0.05,2011A&A...533A..88G,0.1404,0.0012,-0.0012,False,7.53,0.22,-0.22,False,84.74,0.24,-0.24,False,0.009,0.011,-0.006,44.0,62.0,-80.0,2011A&A...533A..88G
WASP-52b,2456784.057988,6.8e-05,-6.8e-05,1.74978117,1.6e-07,-1.6e-07,2023ApJS..265....4K,5000.0,100.0,-100.0,4.58,0.01,-0.01,2013A&A...549A.134H,0.1646,0.0012,-0.0012,False,7.38,0.11,-0.11,False,85.35,0.2,-0.2,False,-,-,-,-,-,-,2013A&A...549A.134H
WASP-53b,2457267.50478,0.00012,-0.00012,3.30984278,2.6e-07,-2.6e-07,2023ApJS..265....4K,4953.0,60.0,-60.0,4.55,0.02,-0.02,2017MNRAS.467.1714T,0.1353,0.0013,-0.0013,False,11.05,0.2,-0.19,False,87.08,0.16,-0.15,False,-,-,-,-,-,-,2017MNRAS.467.1714T
WASP-54b,2459163.93328,0.00018,-0.00018,3.69359933,7e-07,-7e-07,2023ApJS..265....4K,6100.0,100.0,-100.0,4.0,0.03,-0.04,2013A&A...551A..73F,0.0927,0.0011,-0.0011,False,5.87,0.14,-0.14,True,85.0,0.6,-0.6,False,0.07,0.03,-0.03,62.0,21.0,-33.0,2013A&A...551A..73F
WASP-55b,2457207.132185,8e-05,-8e-05,4.46563013,4.2e-07,-4.2e-07,2023ApJS..265....4K,5960.0,100.0,-100.0,4.39,0.03,-0.03,2012MNRAS.426..739H,0.1246,0.0007,-0.0007,False,10.66,0.07,-0.09,True,89.0,0.6,-0.6,False,-,-,-,-,-,-,2016MNRAS.457.4205S
WASP-56b,2456229.44235,0.00024,-0.00024,4.61705992,9.9e-07,-9.9e-07,2023ApJS..265....4K,5600.0,100.0,-100.0,4.35,0.02,-0.02,2013A&A...551A..73F,0.1009,0.0021,-0.0021,False,10.39,0.079,-0.079,False,88.5,0.1,-0.2,False,-,-,-,-,-,-,2013A&A...551A..73F
WASP-57b,2456410.57496,0.00012,-0.00012,2.838918,4.9e-07,-4.9e-07,2023ApJS..265....4K,5600.0,100.0,-100.0,4.57,0.01,-0.01,2013A&A...551A..73F,0.1182,0.0013,-0.0013,False,8.75,0.23,-0.22,False,86.0,0.3,-0.3,False,-,-,-,-,-,-,2015MNRAS.454.3094S
WASP-58b,2458986.98151,0.00015,-0.00015,5.0172133,1.1e-06,-1.1e-06,2023ApJS..265....4K,5800.0,150.0,-150.0,4.27,0.09,-0.09,2013A&A...549A.134H,0.12,0.004,-0.004,False,10.3,1.3,-1.1,False,87.4,1.5,-1.5,False,-,-,-,-,-,-,2013A&A...549A.134H
WASP-59b,2455830.95634,0.00053,-0.00053,7.919585,1e-05,-1e-05,2013A&A...549A.134H,4650.0,150.0,-150.0,4.72,0.06,-0.06,2013A&A...549A.134H,0.13,0.0031,-0.0031,False,24.4,1.9,-1.7,False,89.27,0.52,-0.52,False,0.1,0.042,-0.042,74.0,15.0,-15.0,2013A&A...549A.134H
WASP-5b,2456228.778748,7.2e-05,-7.2e-05,1.628429971,6.6e-08,-6.6e-08,2023ApJS..265....4K,5880.0,150.0,-150.0,4.4,0.04,-0.05,2008MNRAS.387L...4A,0.1108,0.0011,-0.0011,False,5.37,0.15,-0.15,False,85.6,0.8,-0.8,False,-,-,-,-,-,-,2011PASJ...63..287F
WASP-60b,2458020.07381,0.00035,-0.00035,4.3050061,1.5e-06,-1.5e-06,2023ApJS..265....4K,5900.0,100.0,-100.0,4.35,0.09,-0.09,2013A&A...549A.134H,0.077,0.004,-0.004,False,10.0,1.2,-1.0,False,87.9,1.6,-1.6,False,-,-,-,-,-,-,2013A&A...549A.134H
WASP-61b,2457128.11889,0.00019,-0.00019,3.85589659,5e-07,-5e-07,2023ApJS..265....4K,6320.0,140.0,-140.0,4.26,0.03,-0.03,2012MNRAS.426..739H,0.0938,0.0005,-0.0005,False,7.93,0.14,-0.14,False,89.3,0.5,-0.7,False,-,-,-,-,-,-,2012MNRAS.426..739H
WASP-62b,2458851.099338,2.7e-05,-2.7e-05,4.41193868,2.4e-07,-2.4e-07,2023ApJS..265....4K,6280.0,80.0,-80.0,4.32,0.04,-0.04,2012MNRAS.426..739H,0.1109,0.0009,-0.0009,False,9.52,0.06,-0.06,True,88.3,0.9,-0.6,False,-,-,-,-,-,-,2012MNRAS.426..739H
WASP-63b,2458574.77102,0.00017,-0.00017,4.37808205,7e-07,-7e-07,2023ApJS..265....4K,5570.0,90.0,-90.0,4.01,0.05,-0.05,2012MNRAS.426..739H,0.078,0.0011,-0.0011,False,6.49,0.11,-0.11,True,87.8,1.3,-1.3,False,-,-,-,-,-,-,2012MNRAS.426..739H
WASP-64b,2457133.866164,7.8e-05,-7.8e-05,1.573290273,8.2e-08,-8.2e-08,2023ApJS..265....4K,5400.0,100.0,-100.0,4.39,0.02,-0.02,2013A&A...552A..82G,0.1234,0.0011,-0.0011,False,5.39,0.11,-0.09,False,86.6,0.8,-0.6,False,-,-,-,-,-,-,2013A&A...552A..82G
WASP-65b,2458500.69694,0.0001,-0.0001,2.3114205,1.7e-07,-1.7e-07,2023ApJS..265....4K,5600.0,100.0,-100.0,4.4,0.02,-0.02,2013A&A...559A..36G,0.1131,0.0007,-0.0007,False,7.11,0.34,-0.36,False,88.8,0.8,-0.7,False,-,-,-,-,-,-,2013A&A...559A..36G
WASP-66b,2457477.71072,0.00027,-0.00027,4.08605198,7.2e-07,-7.2e-07,2023ApJS..265....4K,6580.0,170.0,-170.0,4.07,0.05,-0.05,2012MNRAS.426..739H,0.0817,0.001,-0.001,False,6.71,0.11,-0.11,False,85.9,0.9,-0.9,False,-,-,-,-,-,-,2012MNRAS.426..739H
WASP-67b,2456650.35461,0.00013,-0.00013,4.61441644,6.9e-07,-6.9e-07,2023ApJS..265....4K,5240.0,10.0,-10.0,4.5,0.04,-0.04,2012MNRAS.426..739H,0.1345,0.0048,-0.0048,False,12.83,0.2,-0.2,False,85.8,0.3,-0.4,False,-,-,-,-,-,-,2012MNRAS.426..739H
WASP-68b,2456802.08922,0.0003,-0.0003,5.0843144,1.1e-06,-1.1e-06,2023ApJS..265....4K,5911.0,59.0,-60.0,4.09,0.13,-0.08,2014A&A...563A.143D,0.075,0.002,-0.002,False,7.9,0.25,-0.46,False,88.1,1.3,-1.3,False,-,-,-,-,-,-,2014A&A...563A.143D
WASP-69b,2457269.01322,0.00027,-0.00027,3.86813888,9.1e-07,-9.1e-07,2023ApJS..265....4K,4715.0,50.0,-50.0,4.54,0.02,-0.02,2014MNRAS.445.1114A,0.1336,0.0016,-0.0016,False,11.95,0.14,-0.14,False,86.71,0.2,-0.2,False,-,-,-,-,-,-,2014MNRAS.445.1114A
WASP-6b,2455883.696962,6.5e-05,-6.5e-05,3.36100215,1.6e-07,-1.6e-07,2023ApJS..265....4K,5450.0,100.0,-100.0,4.5,0.06,-0.06,2009A&A...501..785G,0.1446,0.0009,-0.0009,False,10.9,0.3,-0.3,True,88.5,0.7,-0.5,False,0.054,0.018,-0.015,1.7,0.12,-0.23,2009A&A...501..785G
WASP-70Ab,2456319.44793,0.0003,-0.0003,3.71301695,9e-07,-9e-07,2023ApJS..265....4K,5763.0,79.0,-79.0,4.31,0.05,-0.04,2014MNRAS.445.1114A,0.0985,0.0013,-0.0013,False,8.58,0.11,-0.11,False,87.1,1.2,-0.7,False,-,-,-,-,-,-,2014MNRAS.445.1114A
WASP-71b,2458720.93288,0.00017,-0.00017,2.90368321,4.1e-07,-4.1e-07,2023ApJS..265....4K,6059.0,98.0,-98.0,3.92,0.05,-0.05,2013A&A...552A.120S,0.0666,0.0011,-0.0011,False,4.4,0.3,-0.3,False,84.9,2.2,-2.2,False,-,-,-,-,-,-,2013A&A...552A.120S
WASP-72b,2458789.06301,0.00017,-0.00017,2.21674331,7.7e-07,-7.7e-07,2023ApJS..265....4K,6250.0,100.0,-100.0,3.99,0.1,-0.11,2013A&A...552A..82G,0.066,0.003,-0.003,False,4.0,0.5,-0.4,False,81.6,3.2,-2.6,False,-,-,-,-,-,-,2013A&A...552A..82G
WASP-73b,2458462.55487,0.00022,-0.00022,4.0873001,1.1e-06,-1.1e-06,2023ApJS..265....4K,6036.0,120.0,-120.0,3.93,0.04,-0.06,2014A&A...563A.143D,0.057,0.003,-0.003,False,5.73,0.18,-0.45,False,87.4,1.8,-2.4,False,-,-,-,-,-,-,2014A&A...563A.143D
WASP-74b,2457103.325971,8.5e-05,-8.5e-05,2.13775367,4.7e-07,-4.7e-07,2023ApJS..265....4K,5970.0,110.0,-110.0,4.18,0.02,-0.02,2015AJ....150...18H,0.098,0.0007,-0.0007,False,4.86,0.13,-0.13,False,79.81,0.24,-0.24,False,-,-,-,-,-,-,2015AJ....150...18H
WASP-75b,2457131.671596,6.9e-05,-6.9e-05,2.4841976,2.7e-07,-2.7e-07,2023ApJS..265....4K,6100.0,100.0,-100.0,4.29,0.02,-0.02,2013A&A...559A..36G,0.1034,0.0015,-0.0015,False,6.37,0.03,-0.03,True,82.0,0.3,-0.2,False,-,-,-,-,-,-,2013A&A...559A..36G
WASP-76b,2459305.914867,5.8e-05,-5.8e-05,1.80988043,2.7e-07,-2.7e-07,2023ApJS..265....4K,6250.0,100.0,-100.0,4.13,0.01,-0.01,2016A&A...585A.126W,0.109,0.0007,-0.0007,False,4.07,0.03,-0.03,True,88.0,1.3,-1.6,False,-,-,-,-,-,-,2016A&A...585A.126W
WASP-77Ab,2458693.870688,3.9e-05,-3.9e-05,1.360028949,7.5e-08,-7.5e-08,2023ApJS..265....4K,5500.0,80.0,-80.0,4.33,0.08,-0.08,2013PASP..125...48M,0.1301,0.0007,-0.0007,False,5.41,0.04,-0.04,True,89.4,0.4,-0.7,False,-,-,-,-,-,-,2013PASP..125...48M
WASP-78b,2457966.18625,0.00017,-0.00017,2.175185,2.7e-07,-2.7e-07,2023ApJS..265....4K,6100.0,150.0,-150.0,3.88,0.04,-0.04,2012A&A...547A..61S,0.0794,0.0013,-0.0013,False,3.52,0.078,-0.078,False,83.2,2.3,-1.6,False,-,-,-,-,-,-,2012A&A...547A..61S
WASP-79b,2458588.686701,5.9e-05,-5.9e-05,3.66239163,3.9e-07,-3.9e-07,2023ApJS..265....4K,6600.0,100.0,-100.0,4.06,0.03,-0.03,2012A&A...547A..61S,0.113,0.003,-0.003,False,7.02,0.05,-0.05,True,85.4,0.6,-0.6,False,-,-,-,-,-,-,2012A&A...547A..61S
WASP-7b,2458885.16439,0.00012,-0.00012,4.95464969,7.6e-07,-7.6e-07,2023ApJS..265....4K,6400.0,100.0,-100.0,4.36,0.01,-0.05,2009ApJ...690L..89H,0.0956,0.0016,-0.0016,False,9.52,0.2,-0.19,True,87.0,0.9,-0.9,False,-,-,-,-,-,-,2011A&A...527A...8S
WASP-80b,2456726.717483,4.4e-05,-4.4e-05,3.06785251,1.8e-07,-1.8e-07,2023ApJS..265....4K,4145.0,100.0,-100.0,4.69,0.01,-0.01,2013A&A...551A..80T,0.1714,0.0004,-0.0004,False,12.63,0.08,-0.13,False,89.02,0.11,-0.1,False,0.002,0.01,-0.002,94.0,120.0,-21.0,2015MNRAS.450.2279T
WASP-81b,2457705.94057,0.00023,-0.00023,2.71648416,4e-07,-4e-07,2023ApJS..265....4K,5870.0,120.0,-120.0,4.26,0.02,-0.03,2017MNRAS.467.1714T,0.112,0.0012,-0.0012,False,6.56,0.13,-0.16,False,88.7,0.9,-0.9,False,-,-,-,-,-,-,2017MNRAS.467.1714T
WASP-82b,2458217.09214,0.00014,-0.00014,2.70578401,5.5e-07,-5.5e-07,2023ApJS..265....4K,6490.0,100.0,-100.0,3.97,0.01,-0.02,2016A&A...585A.126W,0.079,0.0008,-0.0008,False,4.37,0.069,-0.069,False,87.9,1.4,-1.9,False,-,-,-,-,-,-,2016A&A...585A.126W
WASP-83b,2458046.65664,0.0002,-0.0002,4.97129251,6.8e-07,-6.8e-07,2023ApJS..265....4K,5510.0,110.0,-110.0,4.44,0.02,-0.04,2015AJ....150...18H,0.102,0.002,-0.002,False,11.98,0.2,-0.2,False,88.9,0.7,-0.7,False,-,-,-,-,-,-,2015AJ....150...18H
WASP-84b,2456763.4224,9.2e-05,-9.2e-05,8.52349665,8.7e-07,-8.7e-07,2023ApJS..265....4K,5314.0,88.0,-88.0,4.4,0.1,-0.1,2014MNRAS.445.1114A,0.1295,0.0006,-0.0006,False,22.19,0.34,-0.34,False,88.37,0.05,-0.05,False,-,-,-,-,-,-,2014MNRAS.445.1114A
WASP-85Ab,2456929.798775,1.5e-05,-1.5e-05,2.655674403,8.6e-08,-8.6e-08,2023ApJS..265....4K,5685.0,55.0,-55.0,4.48,0.11,-0.11,2014arXiv1412.7761B,0.136814,3.7e-05,-3.7e-05,False,8.74,0.12,-0.08,True,89.73,0.01,-0.01,False,-,-,-,-,-,-,2014arXiv1412.7761B
WASP-87b,2458276.86087,0.00015,-0.00015,1.68279422,2.2e-07,-2.2e-07,2023ApJS..265....4K,6450.0,120.0,-120.0,4.32,0.21,-0.21,2014arXiv1410.3449A,0.08746,0.00074,-0.00074,False,3.89,0.099,-0.099,False,81.07,0.63,-0.63,False,-,-,-,-,-,-,2016ApJ...823...29A
WASP-88b,2458248.26526,0.00021,-0.00021,4.9540032,1.3e-06,-1.3e-06,2023ApJS..265....4K,6431.0,130.0,-130.0,3.96,0.02,-0.05,2014A&A...563A.143D,0.084,0.002,-0.002,False,6.64,0.17,-0.34,False,88.0,1.4,-1.5,False,-,-,-,-,-,-,2014A&A...563A.143D
WASP-89b,2456905.15681,0.00012,-0.00012,3.35641798,3.3e-07,-3.3e-07,2023ApJS..265....4K,5130.0,90.0,-90.0,4.51,0.02,-0.02,2015AJ....150...18H,0.1221,0.0008,-0.0008,False,10.51,0.08,-0.08,True,89.4,0.5,-0.5,False,0.193,0.009,-0.009,28.0,4.0,-4.0,2015AJ....150...18H
WASP-8b,2458301.80945,0.0001,-0.0001,8.15872656,7.8e-07,-7.8e-07,2023ApJS..265....4K,5600.0,80.0,-80.0,4.5,0.05,-0.05,2010A&A...517L...1Q,0.113,0.0015,-0.0015,False,18.2,0.8,-0.8,False,88.55,0.15,-0.17,False,0.31,0.0029,-0.0024,274.27,0.17,-0.18,2010A&A...517L...1Q
WASP-90b,2457292.95577,0.00026,-0.00026,3.9162637,7.4e-07,-7.4e-07,2023ApJS..265....4K,6430.0,130.0,-130.0,4.03,0.03,-0.03,2016A&A...585A.126W,0.0843,0.0012,-0.0012,False,6.12,0.13,-0.13,False,82.1,0.4,-0.4,False,-,-,-,-,-,-,2016A&A...585A.126W
WASP-91b,2458514.194235,7.7e-05,-7.7e-05,2.79857894,2.3e-07,-2.3e-07,2023ApJS..265....4K,4920.0,80.0,-80.0,4.3,0.2,-0.2,2017A&A...604A.110A,0.1225,0.0012,-0.0012,False,9.1,0.3,-0.3,False,86.8,0.4,-0.4,False,-,-,-,-,-,-,2017A&A...604A.110A
WASP-92b,2458201.48562,0.00018,-0.00018,2.17467324,3.8e-07,-3.8e-07,2023ApJS..265....4K,6280.0,120.0,-120.0,4.26,0.03,-0.03,2016MNRAS.463.3276H,0.112,0.0013,-0.0013,False,5.59,0.22,-0.2,False,83.8,0.7,-0.7,False,-,-,-,-,-,-,2016MNRAS.463.3276H
WASP-93b,2458262.8624,0.00023,-0.00023,2.73253774,5.3e-07,-5.3e-07,2023ApJS..265....4K,6700.0,100.0,-100.0,4.2,0.02,-0.02,2016MNRAS.463.3276H,0.1047,0.0006,-0.0006,False,5.94,0.13,-0.13,False,81.2,0.3,-0.3,False,-,-,-,-,-,-,2016MNRAS.463.3276H
WASP-94Ab,2458300.64763,0.00013,-0.00013,3.9502001,6e-07,-6e-07,2023ApJS..265....4K,6153.0,75.0,-76.0,4.18,0.01,-0.02,2014A&A...572A..49N,0.1094,0.0008,-0.0008,False,7.27,0.06,-0.06,True,88.7,0.7,-0.7,False,-,-,-,-,-,-,2014A&A...572A..49N
WASP-95b,2458553.711158,8.8e-05,-8.8e-05,2.18466642,3.1e-07,-3.1e-07,2023ApJS..265....4K,5630.0,130.0,-130.0,4.38,0.02,-0.04,2014MNRAS.440.1982H,0.1025,0.0015,-0.0015,False,6.4,0.22,-0.21,True,88.4,1.2,-2.1,False,-,-,-,-,-,-,2014MNRAS.440.1982H
WASP-96b,2457905.61129,0.00012,-0.00012,3.42525674,3.9e-07,-3.9e-07,2023ApJS..265....4K,5540.0,140.0,-140.0,4.42,0.02,-0.02,2014MNRAS.440.1982H,0.1175,0.0013,-0.0013,False,9.26,0.27,-0.27,False,85.6,0.2,-0.2,False,-,-,-,-,-,-,2014MNRAS.440.1982H
WASP-97b,2458554.475352,7.4e-05,-7.4e-05,2.07275965,2.1e-07,-2.1e-07,2023ApJS..265....4K,5640.0,100.0,-100.0,4.43,0.03,-0.03,2014MNRAS.440.1982H,0.1091,0.0009,-0.0009,False,6.59,0.11,-0.11,False,88.0,1.3,-1.0,False,-,-,-,-,-,-,2014MNRAS.440.1982H
WASP-98b,2457213.296469,6.9e-05,-6.9e-05,2.96264191,2.3e-07,-2.3e-07,2023ApJS..265....4K,5525.0,130.0,-130.0,4.58,0.01,-0.01,2014MNRAS.440.1982H,0.1582,0.0008,-0.0008,False,10.92,0.08,-0.08,False,86.38,0.07,-0.07,False,-,-,-,-,-,-,2016MNRAS.461.1053M
WASP-99b,2458807.8986,0.0002,-0.0002,5.7525875,2.6e-06,-2.6e-06,2023ApJS..265....4K,6180.0,100.0,-100.0,4.12,0.02,-0.04,2014MNRAS.440.1982H,0.064,0.0016,-0.0016,False,8.59,0.2,-0.2,False,88.8,1.1,-1.1,False,-,-,-,-,-,-,2014MNRAS.440.1982H
XO-1b,2455787.553228,7.7e-05,-7.7e-05,3.94150468,2e-07,-2e-07,2023ApJS..265....4K,5750.0,75.0,-75.0,4.53,0.06,-0.06,2008ApJ...677.1324T,0.1326,0.0005,-0.0005,False,11.24,0.09,-0.09,True,88.8,0.7,-0.3,False,-,-,-,-,-,-,2008ApJ...677.1324T
XO-2Nb,2457417.57469,0.00013,-0.00013,2.61585982,1.7e-07,-1.7e-07,2023ApJS..265....4K,5340.0,80.0,-80.0,4.48,0.05,-0.05,2008ApJ...677.1324T,0.1049,0.0006,-0.0006,False,7.93,0.14,-0.14,False,88.0,0.4,-0.3,False,-,-,-,-,-,-,2015A&A...575A.111D
XO-3b,2457417.98678,0.00013,-0.00013,3.19152449,2e-07,-2e-07,2023ApJS..265....4K,6429.0,50.0,-50.0,3.95,0.06,-0.06,2008ApJ...677..657J,0.0882,0.0004,-0.0004,False,7.05,0.08,-0.1,False,84.11,0.16,-0.16,False,0.2769,0.0017,-0.0016,347.2,1.7,-1.6,2014ApJ...794..134W
XO-4b,2456878.47303,0.00023,-0.00023,4.12506679,4.8e-07,-4.8e-07,2023ApJS..265....4K,6397.0,70.0,-70.0,4.18,0.07,-0.07,2008arXiv0805.2921M,0.0881,0.0007,-0.0007,False,7.68,0.11,-0.11,False,88.8,0.6,-0.6,False,-,-,-,-,-,-,2010PASJ...62L..61N
XO-5b,2456399.47297,0.00026,-0.00026,4.18775631,4.9e-07,-4.9e-07,2023ApJS..265....4K,5510.0,44.0,-44.0,4.52,0.06,-0.06,2008ApJ...686.1331B,0.1039,0.0007,-0.0007,False,9.85,0.095,-0.095,False,86.8,0.2,-0.2,False,-,-,-,-,-,-,2015AcA....65..117S
XO-6b,2458994.53906,0.0001,-0.0001,3.76499245,9.7e-07,-9.7e-07,2023ApJS..265....4K,6720.0,100.0,-100.0,4.04,0.1,-0.1,2017AJ....153...94C,0.11,0.006,-0.006,False,9.08,0.17,-0.17,False,86.0,0.2,-0.2,False,-,-,-,-,-,-,2017AJ....153...94C
XO-7b,2459111.81975,0.00011,-0.00011,2.8641356,1e-06,-1e-06,2023ApJS..265....4K,6250.0,100.0,-100.0,4.25,0.02,-0.02,2020AJ....159...44C,0.09532,0.00093,-0.00093,False,6.43,0.14,-0.14,False,83.45,0.29,-0.29,False,-,-,-,-,-,-,2020AJ....159...44C
piMenc,2458820.66245,0.0003,-0.0003,6.2678293,5.2e-06,-5.2e-06,2023ApJS..265....4K,5870.0,50.0,-50.0,4.36,0.02,-0.02,2018A&A...619L..10G,0.01721,0.00024,-0.00024,False,13.1,0.18,-0.18,False,87.31,0.11,-0.11,False,-,-,-,-,-,-,2018A&A...619L..10G

==> tab_updated_ephemerides.csv <==
Planet,T_0 (BJD_TDB),T_0 uncertainty,P (days),P uncertainty,D (hours),D uncertainty,Literature data references
55Cnce,2459554.20747,0.0001,0.73654635,1.4e-07,1.55757,0.00072,2011ApJ...737L..18W
CoRoT-11b,2456067.8706,0.00034,2.99427799,4.5e-07,2.4938,0.0026,2010A&A...524A..55G
CoRoT-19b,2456551.29156,0.00045,3.89713846,8.8e-07,4.7012,0.0018,2012A&A...537A.136G
CoRoT-1b,2455111.612574,6.7e-05,1.508968475,5.8e-08,2.5088,0.0051,2009A&A...506..359G;2009A&A...506..369B;2016MNRAS.459..789T;2019A&A...628A.115V
CoRoT-2b,2458363.21037,0.00012,1.742997,1.1e-07,2.2764,0.0013,2008A&A...482L..21A;2019MNRAS.486.2290O
CoRoT-3b,2454398.06946,0.00035,4.2566839,1.8e-06,3.7701,0.0029,2008A&A...491..889D
CoRoT-5b,2455203.74446,0.00019,4.0379177,4.6e-07,2.7703,0.0034,2019MNRAS.483..824R
EPIC211945201b,2458152.92414,0.00036,19.492164,1.3e-05,3.9058,0.0033,
EPIC246851721b,2458328.62999,0.0002,6.1802688,1.6e-06,4.105,0.015,
G9-40b,2458204.731004,8.6e-05,5.7460006,1.8e-06,1.332,0.0053,2020AJ....159..100S
GJ1132b,2458041.374705,9.3e-05,1.62892951,8.6e-07,0.7595,0.0026,2015Natur.527..204B;2021AJ....161..284M
GJ1214b,2455913.187407,2e-05,1.580404595,3.7e-08,0.86844,0.0004,2011ApJ...736...12B;2013A&A...549A..10H;2013ApJ...765..127F;2014A&A...565A...7C;2019RNAAS...3..123M
GJ1252b,2459487.95566,0.00053,0.51824231,4.4e-07,0.73534,0.00075,
GJ3090b,2458961.01079,0.00026,2.85310188,9.5e-07,1.3304,0.0022,
GJ3470b,2457842.219521,5.5e-05,3.33665245,1.2e-07,1.91332,0.00079,2013ApJ...770...95F;2015ApJ...814..102D
GJ357b,2459103.65998,0.00086,3.9306032,5.6e-06,1.5319,0.0014,
GJ436b,2455695.26802,4.5e-05,2.643897626,6.4e-08,0.98526,0.00061,2007A&A...471L..51G;2007A&A...472L..13G;2008A&A...487L...5A;2008A&A...487L..25B;2008ApJ...677L..59R;2009A&A...507..481C;2009ApJ...694.1559S;2011ApJ...731...16B;2014Natur.505...66K;2016MNRAS.459..789T;2021ApJS..255...15W
GJ486b,2459350.75597,0.00018,1.46712147,7.3e-07,1.0278,0.0012,
GJ9827b,2457858.51423,0.00023,1.20897446,6.8e-07,1.26629,0.00065,
GJ9827c,2457899.06955,0.00057,3.6481195,7.3e-06,1.82306,0.0007,
GJ9827d,2457790.57471,0.00059,6.201819,1.5e-05,1.2193,0.0028,
GPX-1b,2459656.48257,0.00032,1.74457563,9.9e-07,2.1159,0.0099,2021MNRAS.505.4956B
Gaia-1b,2459689.69711,0.0003,3.0525297,1.5e-06,2.324,0.017,2022A&A...663A.101P
Gaia-2b,2459726.265491,9.7e-05,3.69153483,8e-07,2.827,0.022,2022A&A...663A.101P
HAT-P-11b,2455925.598126,2.3e-05,4.88780227,1.1e-07,2.3424,0.0022,2010ApJ...710.1724B;2012PASP..124..212S;2018AJ....155..156T;2019A&A...622A.172M
HAT-P-12b,2457041.051539,5.1e-05,3.21305773,1.2e-07,2.3437,0.0024,2009ApJ...706..785H;2012AJ....143...95L;2012PASP..124..212S;2013ApJ...778..183L;2015A&A...583A.138M;2015JASS...32...21H;2016PASP..128b4402S;2017MNRAS.472.3871T;2018A&A...613A..41M;2018A&A...620A.142A;2019MNRAS.486.2290O;2020A&A...642A..98Y;2021ApJS..255...15W;2021RAA....21...97S;2023AcA....73...57M
HAT-P-13b,2457007.93881,0.00013,2.9162417,2.1e-07,3.3201,0.0069,2009ApJ...707..446B;2011A&A...532A..24N;2011AJ....142...84F;2011MNRAS.413L..43P;2012MNRAS.420.2580S;2016MNRAS.459..789T;2016PASP..128b4402S;2023MNRAS.520.1642S
HAT-P-14b,2458170.18525,0.00013,4.62766077,3e-07,2.3457,0.0081,2010ApJ...715..458T;2011A&A...527A..85N
HAT-P-15b,2458136.59214,0.00026,10.8634511,1.3e-06,5.4504,0.0049,2010ApJ...724..866K
HAT-P-16b,2457950.68753,8.8e-05,2.77596741,1.4e-07,3.0736,0.0041,2010ApJ...720.1118B;2013A&A...557A..30C;2014NewA...27..102P;2016MNRAS.459..789T;2016PASP..128b4402S;2021ApJS..255...15W;2023MNRAS.520.1642S
HAT-P-17b,2457168.694753,5.2e-05,10.33853486,4e-07,4.0368,0.0039,2012ApJ...749..134H;2018AJ....155..156T;2022A&A...664A.162M;2023AcA....73...57M
HAT-P-18b,2457435.98945,0.0001,5.50802907,6.3e-07,2.711,0.0079,2011ApJ...726...52H;2015MNRAS.451.4060S;2017MNRAS.468.3907K;2021ApJS..255...15W;2022AJ....164..234V
HAT-P-19b,2457613.059809,8.9e-05,4.00878324,3.1e-07,2.8688,0.0052,2011ApJ...726...52H;2015A&A...580A..60M;2015MNRAS.451.4060S;2020MNRAS.496.4174B;2021ApJS..255...15W;2023AcA....73...57M
HAT-P-1b,2457145.830165,6.8e-05,4.46530059,4.3e-07,2.88156,0.00087,2007AJ....134.1707W;2008ApJ...686..649J;2016MNRAS.459..789T;2019A&A...631A.169T;2022AJ....164..173C
HAT-P-20b,2458304.158616,4.8e-05,2.875317895,8.6e-08,1.8578,0.004,2011ApJ...742..116B;2014AN....335..797G;2015ASPC..496..370B;2017A&A...601A..53E;2017AJ....153...28S;2021ApJS..255...15W
HAT-P-21b,2458617.71445,0.00029,4.12448935,7.5e-07,3.71,0.0087,2011ApJ...742..116B;2022A&A...664A.162M
HAT-P-22b,2458800.961039,5.8e-05,3.21223227,1.7e-07,2.8609,0.0054,2011ApJ...742..116B;2015JASS...32...21H;2016MNRAS.459..789T;2021ApJS..255...15W
HAT-P-23b,2458414.512844,5.3e-05,1.212886386,4.8e-08,2.1908,0.0019,2011ApJ...742..116B;2016PASP..128b4402S;2018AcA....68..371M;2020AJ....159..150P;2021NewA...8301477S;2022A&A...667A.127M
HAT-P-24b,2458495.05107,0.00011,3.35524454,2e-07,3.7228,0.0046,2010ApJ...725.2017K;2013RAA....13..593W;2016BlgAJ..24..101K;2021ApJS..255...15W
HAT-P-25b,2458314.62104,0.00012,3.65281525,2.5e-07,2.8092,0.0028,2012ApJ...745...80Q;2018PASP..130f4401W;2019A&A...622A..81M
HAT-P-26b,2457197.474633,7e-05,4.2345013,3.2e-07,2.315,0.003,2011ApJ...728..138H;2016ApJ...817..141S;2017Sci...356..628W;2018AJ....155..156T;2019A&A...628A.116V;2022A&A...664A.161B;2022A&A...664A.162M;2022MNRAS.510.3236P;2023AJ....166..223A
HAT-P-27b,2457645.03877,0.00014,3.03957772,2.4e-07,1.678,0.011,2011ApJ...734..109B;2011PASP..123..555A;2012PASP..124..212S;2015MNRAS.451.4060S;2021ATOM....2...25E;2021ApJS..255...15W
HAT-P-28b,2458971.21837,0.0002,3.25721269,5e-07,3.3097,0.007,2011ApJ...733..116B
HAT-P-29b,2457589.9469,0.00022,5.72336883,9.1e-07,3.8986,0.005,2011ApJ...733..116B;2018AJ....156..181W;2022A&A...664A.162M
HAT-P-2b,2459068.906048,8.3e-05,5.63346772,4.4e-07,4.3073,0.0029,2007ApJ...670..826B;2013ApJ...766...95L
HAT-P-30b,2458345.764417,8.8e-05,2.81060085,1.5e-07,2.2509,0.0082,2011AJ....142...86E;2011ApJ...735...24J;2016AcA....66...55M;2021AJ....162...18S;2021ApJS..255...15W;2022AJ....163..208B
HAT-P-31b,2459150.9749,0.00026,5.0052728,2.3e-06,4.8057,0.0027,2011AJ....142...95K;2019A&A...622A..81M
HAT-P-32b,2456819.856194,3.5e-05,2.150008096,4.8e-08,3.1289,0.0016,2011ApJ...742...59H;2013MNRAS.436.2974G;2014ApJ...796..115Z;2014MNRAS.441..304S;2016A&A...590A.100M;2018MNRAS.474.5485T;2019AJ....157...82W;2021JBAA..131..359F;2023AcA....73...57M
HAT-P-33b,2458508.965062,8.2e-05,3.474477,1.8e-07,4.4332,0.0047,2011ApJ...742...59H;2017AJ....154...49W
HAT-P-34b,2459013.98616,0.0002,5.45264797,9.3e-07,3.528,0.011,2012AJ....144...19B
HAT-P-35b,2458455.87507,0.00027,3.64665853,6.1e-07,3.978,0.01,2012AJ....144...19B
HAT-P-36b,2458442.869734,7.4e-05,1.327346889,6.9e-08,2.2244,0.0024,2012AJ....144...19B;2019AJ....157...82W;2022MNRAS.509.5102S
HAT-P-37b,2458310.9034,0.00017,2.79744203,3.6e-07,2.3554,0.0054,2012AJ....144...19B;2016AcA....66...55M;2017MNRAS.472.3871T;2021ApJS..255...15W;2022AJ....163...77A
HAT-P-38b,2457733.172866,8.8e-05,4.6403274,5e-07,3.1593,0.0053,2012PASJ...64...97S;2018AJ....155...55B;2019A&A...622A..81M
HAT-P-39b,2458819.95867,0.00021,3.54387378,4.3e-07,4.203,0.014,2012AJ....144..139H
HAT-P-3b,2457411.371104,7e-05,2.899738134,9.9e-08,2.0786,0.0046,2007ApJ...666L.121T;2010MNRAS.401.1917G;2011A&A...527A..85N;2011AJ....141..179C;2012PASP..124..212S;2018A&A...613A..41M;2021ApJS..255...15W
HAT-P-40b,2458924.31446,0.00027,4.45721748,7.1e-07,6.1697,0.0082,2012AJ....144..139H
HAT-P-41b,2458434.94055,0.00012,2.69404943,4e-07,4.1204,0.0064,2012AJ....144..139H;2020AJ....159..204W
HAT-P-42b,2459192.53042,0.00021,4.64183956,9.7e-07,4.041,0.015,2013A&A...558A..86B
HAT-P-43b,2458400.234208,9.9e-05,3.33268068,3.7e-07,3.257,0.005,2013A&A...558A..86B;2021ApJS..255...15W
HAT-P-44b,2458419.59101,0.00015,4.30119068,6.1e-07,3.2051,0.0034,2014AJ....147..128H;2023AcA....73...57M
HAT-P-45b,2458445.95425,0.00035,3.12899458,7e-07,3.4844,0.0067,2014AJ....147..128H
HAT-P-46b,2457558.00155,0.00034,4.46313527,7.8e-07,3.0998,0.0069,2014AJ....147..128H
HAT-P-49b,2459459.92359,0.0002,2.69155608,7e-07,4.1424,0.0081,2014AJ....147...84B
HAT-P-4b,2457109.7776,0.00012,3.05652325,1.6e-07,4.248,0.031,2007ApJ...670L..41K;2011AJ....141...63W;2011ApJ...726...94C;2021ApJS..255...15W;2023AcA....73...57M
HAT-P-50b,2458724.19664,0.00021,3.1220051,4.6e-07,3.7319,0.0061,2015AJ....150..168H
HAT-P-51b,2458720.71756,0.00022,4.21802002,7.1e-07,3.364,0.006,2015AJ....150..168H
HAT-P-52b,2458770.91714,0.00019,2.75359705,3.6e-07,2.4056,0.0083,2015AJ....150..168H;2021ApJS..255...15W
HAT-P-53b,2458687.5352,0.00024,1.96162374,3.1e-07,2.828,0.0061,2015AJ....150..168H;2021ApJS..255...15W
HAT-P-54b,2458845.206425,8.7e-05,3.79985273,2.9e-07,1.8037,0.0052,2015AJ....149..149B;2021AJ....162...18S;2021ApJS..255...15W
HAT-P-55b,2458537.79228,0.00018,3.58523194,5.7e-07,2.9395,0.0057,2015PASP..127..851J;2021ATOM....2...25E
HAT-P-56b,2458557.42921,0.00012,2.79082548,2.3e-07,2.2989,0.0053,2015IAUGA..2159630H;2021ApJS..255...15W
HAT-P-57b,2458979.06341,0.00017,2.46529431,4.4e-07,3.5208,0.0053,2015AJ....150..197H
HAT-P-58b,2458850.13542,0.00038,4.0138333,1.2e-06,4.1738,0.0082,2021AJ....162....7B
HAT-P-59b,2459459.36242,9e-05,4.14197813,8e-07,2.3492,0.0046,2021AJ....162....7B
HAT-P-5b,2457861.21529,0.0001,2.78847309,1.2e-07,2.9356,0.0018,2007ApJ...671L.173B;2012MNRAS.422.3099S;2017MNRAS.472.3871T;2021ApJS..255...15W
HAT-P-60b,2459698.68483,0.00029,4.7947829,2.7e-06,5.0701,0.0036,2021AJ....162....7B
HAT-P-61b,2459685.04073,0.00017,1.90231296,4.5e-07,1.6705,0.008,2021AJ....162....7B
HAT-P-62b,2459284.90927,0.00027,2.64532303,5.2e-07,3.1206,0.006,2021AJ....162....7B
HAT-P-64b,2458633.05455,0.00059,4.0072318,2.6e-06,4.963,0.016,2021AJ....162....7B
HAT-P-65b,2458506.71868,0.00022,2.60544775,5.5e-07,4.429,0.012,2016AJ....152..182H;2021ApJ...913L..16C
HAT-P-66b,2458622.98846,0.00042,2.9720884,1.3e-06,4.736,0.012,2016AJ....152..182H
HAT-P-67b,2459289.97809,0.00021,4.8101063,1.4e-06,6.998,0.011,2017AJ....153..211Z
HAT-P-68b,2458951.682856,9.5e-05,2.29840565,1.5e-07,2.0994,0.0027,2021AJ....161...64L
HAT-P-69b,2459558.49759,0.00028,4.786962,3.1e-06,5.1494,0.004,2019AJ....158..141Z
HAT-P-6b,2457753.81971,0.00018,3.85299775,2.7e-07,3.5094,0.0021,2008ApJ...673L..79N;2012ApJ...746..111T
HAT-P-70b,2459133.8879,0.00015,2.7443188,1.5e-06,3.6742,0.0064,2019AJ....158..141Z
HAT-P-7b,2455776.724909,1.4e-05,2.204736276,4.3e-08,3.9544,0.0031,2008ApJ...680.1450P;2010ApJ...710...97C;2016ApJ...823..122W
HAT-P-8b,2458193.89133,0.00015,3.07634388,2.3e-07,3.9266,0.0019,2009ApJ...704.1107L;2013A&A...551A..11M;2021ApJS..255...15W
HAT-P-9b,2457336.4804,0.00014,3.92281143,2.6e-07,3.3402,0.0032,2009ApJ...690.1393S;2012NewA...17..438D;2019AJ....157...82W
HATS-10b,2457130.38683,0.0003,3.31282814,7.4e-07,3.0287,0.0038,2015AJ....150...33B
HATS-11b,2457400.13426,0.00017,3.6191534,1.3e-06,4.397,0.013,2016AJ....152...88R
HATS-13b,2458608.13764,0.00016,3.04405343,2.9e-07,2.6372,0.0041,2015A&A...580A..63M
HATS-17b,2458992.20234,0.00061,16.254691,1e-05,4.784,0.015,2016AJ....151...89B
HATS-18b,2458602.213805,6.4e-05,0.837843826,7.4e-08,1.943,0.0035,2016AJ....152..127P;2020AJ....159..150P;2022MNRAS.515.3212S
HATS-1b,2459201.26601,0.00015,3.44645571,5.6e-07,2.4986,0.0069,2013AJ....145....5P;2021ATOM....2...25E
HATS-22b,2458868.52863,0.00013,4.72281648,5.4e-07,2.1887,0.007,2017MNRAS.468..835B
HATS-23b,2458775.33703,0.00047,2.16051225,8.6e-07,1.832,0.019,2017MNRAS.468..835B
HATS-24b,2459305.29725,0.0001,1.34849667,1.9e-07,2.4461,0.0065,2017MNRAS.468..835B
HATS-25b,2458869.24022,0.00024,4.29864642,8.9e-07,3.219,0.012,2016AJ....152..108E
HATS-26b,2459037.09606,0.00044,3.3023931,1.5e-06,5.279,0.026,2016AJ....152..108E
HATS-27b,2459018.63212,0.00047,4.6370484,2e-06,4.886,0.018,2016AJ....152..108E
HATS-29b,2458528.86767,0.00027,4.6058792,1e-06,3.215,0.011,2016AJ....152..108E
HATS-2b,2457687.877584,8.5e-05,1.354133611,6.8e-08,2.0878,0.002,2013A&A...558A..55M;2021ATOM....2...25E
HATS-30b,2458810.54139,0.00018,3.17435059,5e-07,2.7646,0.0053,2016AJ....152..108E
HATS-31b,2458997.04333,0.00067,3.3779357,1.8e-06,4.641,0.026,2016AJ....152..161D
HATS-33b,2459227.81456,0.00016,2.54956147,5.4e-07,2.697,0.02,2016AJ....152..161D
HATS-34b,2459082.21641,0.00032,2.10615966,6.2e-07,1.565,0.057,2016AJ....152..161D
HATS-35b,2459254.41147,0.00019,1.82100027,3.2e-07,3.1515,0.0035,2016AJ....152..161D
HATS-37Ab,2458929.42463,0.00077,4.3315611,3.6e-06,2.9187,0.0049,2020AJ....160..222J
HATS-38b,2458762.0465,0.00051,4.3750435,2e-06,3.2216,0.0044,2020AJ....160..222J
HATS-39b,2458276.58768,0.00046,4.5776358,1.9e-06,3.735,0.017,2018MNRAS.477.3406B
HATS-3b,2456712.98064,0.00015,3.54785024,4.7e-07,3.6173,0.0025,2014ApJ...792..112A;2021ATOM....2...25E
HATS-40b,2458144.34663,0.00077,3.2642805,1.8e-06,5.392,0.018,2018MNRAS.477.3406B
HATS-41b,2459152.56261,0.00056,4.1936602,2.1e-06,2.274,0.02,2018MNRAS.477.3406B
HATS-42b,2459003.40854,0.00031,2.29210331,6e-07,3.29,0.014,2018MNRAS.477.3406B
HATS-43b,2458667.46963,0.00019,4.38884834,9.3e-07,3.1511,0.0051,2018AJ....155..112B
HATS-45b,2458674.25151,0.00036,4.1876187,1.3e-06,3.057,0.017,2018AJ....155..112B
HATS-46b,2458780.42735,0.00033,4.7423716,1.6e-06,2.4248,0.0098,2018AJ....155..112B;2023MNRAS.521.5636A
HATS-47b,2458526.50814,0.00023,3.92280482,7.7e-07,2.013,0.014,2020AJ....159..173H
HATS-48Ab,2458932.57529,0.00022,3.13166665,6.3e-07,2.3513,0.0042,2020AJ....159..173H
HATS-4b,2458614.49177,0.00023,2.5167264,3.8e-07,2.4959,0.0065,2014AJ....148...29J
HATS-50b,2457973.29953,0.00054,3.8296901,1.4e-06,3.0845,0.0082,2018AJ....155...79H;2019AN....340..780M
HATS-51b,2458974.302,0.00028,3.3488687,1.1e-06,3.321,0.014,2018AJ....155...79H
HATS-52b,2459193.58023,0.00016,1.36665593,2.2e-07,2.1175,0.0073,2018AJ....155...79H
HATS-53b,2459182.91449,0.00022,3.85377616,8.1e-07,3.5149,0.0086,2018AJ....155...79H
HATS-55b,2458745.85939,0.00056,4.2041903,1.7e-06,2.691,0.019,2019AJ....158...63E
HATS-56b,2459504.93468,0.0004,4.3247625,2.6e-06,4.693,0.012,2019AJ....158...63E
HATS-57b,2459019.62252,0.00017,2.35061734,4.6e-07,2.4987,0.0057,2019AJ....158...63E
HATS-58Ab,2459635.60928,0.00044,4.2180757,3e-06,3.186,0.011,2019AJ....158...63E
HATS-5b,2457135.96499,0.00013,4.76338925,4.5e-07,3.0005,0.0011,2014AJ....147..144Z;2022AJ....164..153A
HATS-60b,2458845.39299,0.00062,3.5608102,3.4e-06,3.884,0.013,2019AJ....157...55H
HATS-61b,2457798.1487,0.0018,7.817927,3.7e-05,5.536,0.026,2019AJ....157...55H
HATS-62b,2457554.6299,0.00032,3.27688091,5.2e-07,2.7751,0.0032,2019AJ....157...55H
HATS-64b,2458722.15032,0.00075,4.9089011,3.8e-06,5.82,0.013,2019AJ....157...55H
HATS-65b,2458806.49825,0.00024,3.10516015,7.8e-07,2.899,0.012,2019AJ....157...55H
HATS-67b,2457796.8820711,6.3e-06,1.60918353,3.1e-07,1.9779,0.0083,2019AJ....157...55H
HATS-68b,2459393.58893,0.00045,3.5862202,1.9e-06,3.4616,0.0096,2019AJ....157...55H
HATS-6b,2457395.251179,9.7e-05,3.32526467,2.6e-07,2.0505,0.0017,2015AJ....149..166H
HATS-70b,2458924.7392,0.00071,1.8882399,1.1e-06,3.6666,0.0095,2019AJ....157...31Z
HATS-72b,2458153.599365,7.5e-05,7.3279493,1.7e-06,3.08682,0.00095,2020AJ....159..173H
HATS-7b,2458254.73673,0.00055,3.185312,1.2e-06,2.2965,0.0048,2015ApJ...813..111B
HATS-9b,2457357.71849,0.00021,1.9153111,1e-06,3.525,0.014,2015AJ....150...33B
HD106315c,2458432.34121,0.00052,21.056621,5.8e-05,4.6684,0.0084,2017A&A...603L...5L;2021AJ....161...19G;2022AJ....164..124K
HD108236b,2458894.745,0.0063,3.7965,0.00013,2.408,0.0027,2021A&A...646A.157B;2022A&A...668A.117H
HD108236c,2458994.2442,0.00055,6.203674,2.5e-05,2.9099,0.0033,2021A&A...646A.157B;2022A&A...668A.117H
HD108236d,2458883.20397,0.00083,14.17591,3.9e-05,3.8472,0.0038,2022A&A...668A.117H
HD108236e,2458978.36999,0.00074,19.590239,7.4e-05,4.0242,0.0059,2021A&A...646A.157B;2022A&A...668A.117H
HD110082b,2459210.3235,0.00099,10.18271,1.7e-05,2.9474,0.0042,
HD110113b,2459146.7895,0.0018,2.5404694,8.5e-06,2.4291,0.0023,2021MNRAS.502.4842O
HD136352c,2459340.69911,0.00036,27.592116,1.9e-05,3.2506,0.0049,2021NatAs...5..775D
HD149026b,2458043.021499,8.4e-05,2.87588859,1.2e-07,3.2544,0.0041,2006ApJ...636..445C;2008ApJ...675.1531W;2009ApJ...692..229N;2009ApJ...696..241C;2009ApJ...703..769K;2012ApJ...754..136S
HD152843b,2459040.7688,0.0017,11.62074,0.00011,5.5301,0.0045,
HD17156b,2456581.344218,5.3e-05,21.21643907,5.3e-07,3.1312,0.0011,2008A&A...485..871G;2008ApJ...681..636I;2008PASJ...60L...1N;2009A&A...503..601B;2009ApJ...693..794W;2011ApJ...726....3N
HD183579b,2459167.73077,0.00046,17.471319,1.4e-05,4.3456,0.0035,
HD189733b,2457119.213381,3.5e-05,2.218574947,3e-08,1.81491,0.00024,2010ApJ...721.1861A;2010MNRAS.403.2111H;2012ApJ...754...22K
HD191939b,2459292.57666,0.00017,8.8803199,3e-06,3.0781,0.0017,
HD191939c,2459269.0747,0.0012,28.58004,6.9e-05,4.4489,0.0039,
HD191939d,2459357.1879,0.0023,38.35207,0.00017,5.5443,0.0042,
HD202772Ab,2459182.37416,0.00017,3.30887847,7.9e-07,5.6881,0.0044,
HD207496b,2458974.39967,0.00038,6.4410044,4.9e-06,1.7974,0.0018,2023A&A...673A...4B
HD209458b,2459407.335822,4.9e-05,3.52474918,1.2e-07,3.09124,0.00033,2008ApJ...682..586M;2013ApJ...774...95D
HD219134b,2459115.45636,0.00024,3.0929355,1.1e-06,0.9505,0.0029,2017NatAs...1E..56G
HD219666b,2459270.57924,0.00056,6.034469,3.9e-06,2.1428,0.0048,
HD23472c,2458995.8497,0.0015,29.797539,7.2e-05,2.9555,0.0073,
HD235088b,2459359.84944,0.00051,7.4341319,7.6e-06,2.6936,0.0017,
HD260655b,2459841.32752,0.00022,2.7694913,1.6e-06,1.13343,0.00081,
HD260655c,2459741.43174,0.00035,5.7060824,6.2e-06,0.9064,0.0038,
HD2685b,2459171.799188,6.6e-05,4.12690466,3.8e-07,4.4929,0.0014,2022AcA....72....1M
HD28109c,2459233.261,0.01,56.00014,0.00083,8.9598,0.0029,
HD28109d,2458439.9242,0.0053,84.2574,0.0025,10.1348,0.004,2022MNRAS.515.1328D
HD3167c,2458499.29839,0.00072,29.846496,6.9e-05,4.8181,0.0063,2021AJ....161...18M
HD332231b,2459384.5968,0.0029,18.71175,0.00013,6.1237,0.0023,
HD5278b,2458809.75022,0.0008,14.339197,2.4e-05,4.8116,0.0014,
HD63433b,2459399.7924,0.00041,7.1079402,9.3e-06,3.2217,0.0017,
HD63433c,2459460.37371,0.00033,20.543811,1.8e-05,4.0647,0.0038,
HD63935b,2459264.44565,0.00063,9.0588586,6.4e-06,3.3667,0.0016,
HD63935c,2459617.039,0.0024,21.400569,9.5e-05,4.8424,0.0039,2021AJ....162..215S
HD73583b,2459035.93282,0.00036,6.398058,3.6e-06,2.233,0.0026,2022MNRAS.514.1606B
HD73583c,2459779.6682,0.0012,18.879323,6.1e-05,3.7388,0.0032,2022MNRAS.514.1606B
HD86226c,2459172.82934,0.00044,3.9846542,2.8e-06,2.4525,0.0014,
HD89345b,2459107.058,0.0012,11.814414,2e-05,5.6184,0.0046,
HD93963Ac,2459168.96823,0.00042,3.6451455,4.8e-06,2.2704,0.0016,2022A&A...667A...1S
HD97658b,2457386.651753,9.6e-05,9.4893038,1.4e-06,2.8425,0.0021,2013ApJ...772L...2D;2014ApJ...786....2V;2020AJ....159..239G;2022MNRAS.514...77M
HIP116454b,2460110.7869,0.0033,9.1004,0.00012,1.6984,0.009,
HIP65Ab,2459014.746691,3.6e-05,0.980972159,5e-08,0.7656,0.0013,
HIP94235b,2459816.89223,0.00082,7.713071,1.2e-05,2.6012,0.0029,
HR858b,2458903.961,0.0016,3.585266,1.7e-05,2.8155,0.0016,
K2-107b,2457370.80298,0.00012,3.3139202,1.2e-06,3.2942,0.0064,
K2-113b,2457916.47157,0.00037,5.8176,2.3e-06,3.0856,0.0045,
K2-115b,2458312.71532,0.00068,20.273017,1.2e-05,4.0304,0.0051,
K2-116b,2457170.8131,0.0043,4.654882,3.3e-05,2.2228,0.0014,
K2-121b,2458139.225432,6.9e-05,5.18575338,5.3e-07,2.124,0.012,
K2-132b,2457810.315,0.0027,9.172476,4.8e-05,7.944,0.016,
K2-136c,2458089.63066,0.00058,17.307067,1.8e-05,3.6123,0.0012,
K2-140b,2457831.34574,0.00012,6.5692052,1.4e-06,3.772,0.0035,
K2-155c,2457925.3976,0.00099,13.853487,4.6e-05,3.03,0.012,
K2-174b,2457220.7169,0.0016,19.562379,5.6e-05,5.8205,0.0055,
K2-18b,2457692.61141,0.00017,32.940065,2.5e-05,2.6598,0.0022,2017ApJ...834..187B;2019NatAs...3.1086T
K2-198b,2457954.45472,0.00045,17.042881,1.2e-05,2.9509,0.0081,
K2-198d,2457966.02876,0.00063,7.450028,1e-05,2.981,0.0017,
K2-199c,2457827.63895,0.00067,7.374477,1e-05,2.4189,0.0063,
K2-19b,2456979.7194,0.0012,7.920922,1.8e-05,3.2693,0.0019,2015ApJ...815...47N;2020AJ....159....2P
K2-19c,2456888.7064,0.0032,11.8978,0.00032,3.7623,0.008,2020AJ....159....2P
K2-21c,2457608.4506,0.004,15.499471,9.8e-05,2.3741,0.0056,2023MNRAS.520.4226E
K2-232b,2458584.80527,0.00011,11.1684359,1.3e-06,5.0883,0.0021,
K2-233d,2458127.40851,0.00059,24.365428,3.9e-05,3.8015,0.0034,
K2-237b,2457979.18304,0.00011,2.18053404,3.5e-07,3.0583,0.0075,2021MNRAS.504.5671E
K2-238b,2457984.06023,0.00031,3.2046898,2.3e-06,3.508,0.014,
K2-25b,2457714.193756,5.6e-05,3.48456287,3.8e-07,0.786,0.0022,2020AJ....159...83K
K2-260b,2457946.81948,0.00011,2.62669745,6e-07,4.2593,0.0011,2018MNRAS.481..596J
K2-261b,2458558.31593,0.00025,11.6334724,3.4e-06,5.1009,0.0048,
K2-266d,2458650.3445,0.0021,14.698181,3.5e-05,3.366,0.0026,
K2-284b,2458233.10998,0.00062,4.7948554,3.5e-06,2.1712,0.0032,
K2-287b,2458061.29462,0.00016,14.8931869,7.7e-06,3.5756,0.0046,
K2-295b,2457777.77833,0.00012,4.02489027,5.5e-07,2.5008,0.0029,
K2-29b,2458938.26109,0.0001,3.25883434,2.5e-07,2.2217,0.0015,
K2-30b,2457572.018282,9.9e-05,4.09847736,4e-07,2.328,0.0046,
K2-31b,2456952.71787,6.4e-05,1.25784901,3.6e-07,0.97247,0.00054,2016AJ....152..132G
K2-329b,2458196.63127,0.0003,12.4551174,4.5e-06,3.6219,0.002,
K2-333b,2458377.83186,0.00094,14.759875,2.5e-05,4.9545,0.0052,
K2-334b,2458158.1779,0.00029,5.1138527,7.8e-06,2.4595,0.0049,
K2-34b,2457839.334478,4.4e-05,2.99563555,2e-07,2.483,0.0063,
K2-36c,2456866.249,0.0013,5.341051,4.8e-05,1.4816,0.0032,2021AJ....162..136D
K2-3b,2457497.13419,0.00062,10.0546611,6.6e-06,2.6013,0.0012,2019AJ....157...97K
K2-403b,2458177.6933,0.0021,33.59142,0.00012,5.0992,0.0083,
K2-405b,2458056.72179,0.00061,3.435497,5e-06,2.4323,0.0074,
K2-406b,2458461.36655,0.00046,22.54879,2e-05,4.7282,0.0069,
K2-55b,2457037.55909,0.00018,2.8492813,1.8e-06,2.0287,0.0032,
K2-87b,2457334.9216,0.0011,9.726617,3.1e-05,4.5638,0.0058,
KELT-10b,2458966.53184,0.0002,4.16625443,5.8e-07,3.7428,0.0049,2016MNRAS.459.4281K;2023A&A...672A.134S
KELT-11b,2458430.67207,0.00012,4.7362056,1e-06,7.106,0.031,2017AJ....153..215P;2017AJ....154...25B;2020AJ....160..260C
KELT-12b,2459191.91458,0.00022,5.0316323,1.9e-06,5.749,0.013,2017AJ....153..178S
KELT-14b,2458939.595724,6.7e-05,1.71005329,1.2e-07,2.245,0.0057,2016AJ....151..138R;2016PASP..128f4401T
KELT-15b,2459283.21849,0.0001,3.32946556,6.5e-07,4.1275,0.0088,2021MNRAS.504.5671E
KELT-16b,2458796.667818,5.7e-05,0.968992961,6.7e-08,2.4904,0.0034,2017AJ....153...97O;2018AcA....68..371M;2020AJ....159..150P;2021MNRAS.504.3316B;2022MNRAS.509.1447M
KELT-17b,2459483.913711,5.5e-05,3.08018045,3.3e-07,3.4748,0.0043,2016AJ....152..136Z;2022MNRAS.513.2822G
KELT-18b,2459279.90266,0.00016,2.87169895,7.3e-07,4.6455,0.004,2017AJ....153..263M
KELT-19Ab,2459001.42647,0.0001,4.61173567,8.7e-07,4.3957,0.0044,2018AJ....155...35S;2022MNRAS.513.2822G
KELT-1b,2458042.3426,7.5e-05,1.217493965,6.4e-08,2.70715,0.00082,2012ApJ...761..123S;2014ApJ...783..112B;2017AJ....154..242B;2018AcA....68..371M;2020AJ....160..211B;2022A&A...668A..93P;2023MNRAS.521.1200B
KELT-20b,2459396.504891,2.6e-05,3.47410057,2.6e-07,3.5293,0.0024,2017AJ....154..194L;2019A&A...628A...9C
KELT-21b,2459091.48021,0.00011,3.61277072,8.8e-07,4.1052,0.0031,2018AJ....155..100J;2022MNRAS.513.2822G
KELT-23Ab,2459292.838984,1.8e-05,2.25528757,1e-07,2.2904,0.0016,
KELT-24b,2459301.032162,4.5e-05,5.5514925,6.5e-07,4.3483,0.0011,2019AJ....158..197R
KELT-2Ab,2459734.594402,8e-05,4.11377574,6.8e-07,5.0788,0.0088,2012ApJ...756L..39B
KELT-3b,2458789.04901,0.00011,2.7033895,2.6e-07,3.1471,0.0045,2013ApJ...773...64P;2015ASPC..496..370B;2021ApJS..255...15W
KELT-4Ab,2458411.56561,0.00018,2.98958756,3.4e-07,3.4633,0.0027,2016AJ....151...45E;2021ATOM....2...25E
KELT-6b,2458042.44742,0.00027,7.8456057,1.3e-06,5.7923,0.005,2014AJ....147...39C
KELT-7b,2459489.270919,4.1e-05,2.73476573,1.4e-07,3.4858,0.0027,2015AJ....150...12B;2020AJ....159..137G;2020AJ....160..112P
KELT-8b,2458638.52844,0.00022,3.2440814,9.2e-07,3.477,0.015,2015ApJ...810...30F;2019A&A...622A..81M
KELT-9b,2459074.460549,5e-05,1.48111897,1.3e-07,3.8541,0.0017,2017Natur.546..514G;2020ApJ...888L..15M;2022A&A...666A.118J;2022AJ....163..155P
KOI-12b,2455729.51594,0.00011,17.855227,3.7e-06,7.47211,0.00059,
KOI-13b,2455787.7428571,6.9e-06,1.763587623,2.5e-08,3.200161,6.1e-05,
KOI-94c,2455679.8194,0.0005,10.423674,1.3e-05,5.17852,0.00041,
KOI-94d,2455703.05975,0.00011,22.3429719,5.2e-06,6.66805,0.00053,
KOI-94e,2455809.04,0.0014,54.32001,0.00013,8.4666,0.0015,
KPS-1b,2459291.47999,0.00013,1.70632564,4e-07,1.694,0.012,2018PASP..130g4401B
Kepler-105b,2455669.72919,0.0003,5.4122036,3.7e-06,3.277,0.0057,
Kepler-12b,2455678.579511,2.4e-05,4.4379627,2.1e-07,4.69288,0.00043,
Kepler-17b,2455708.649046,1.8e-05,1.485710988,5.1e-08,2.29274,0.00047,
Kepler-18d,2455704.09998,0.00026,14.8589225,9.2e-06,3.7263,0.0047,
Kepler-396c,2455546.7464,0.0061,88.5128,0.0012,7.4051,0.0043,
Kepler-41b,2455666.015094,1.9e-05,1.855557548,7.5e-08,2.4595,0.0016,
Kepler-422b,2455649.457297,2.8e-05,7.89144883,4.8e-07,4.2998,0.0028,
Kepler-435b,2455724.455028,7.8e-05,8.6001549,1.6e-06,9.0221,0.002,
Kepler-447b,2455710.718985,3.3e-05,7.79430323,5.4e-07,1.15109,0.00068,
Kepler-5b,2455697.530724,2.4e-05,3.54846569,2e-07,4.54064,0.00041,
Kepler-63b,2455793.877949,6.5e-05,9.4341553,1.2e-06,2.9044,0.0052,
Kepler-6b,2455649.946919,1.5e-05,3.234699364,9.8e-08,3.58745,0.00037,
Kepler-76b,2455657.131979,2e-05,1.544928904,6.3e-08,1.47,0.017,
Kepler-7b,2455700.1002,2.5e-05,4.88548843,2.6e-07,5.24834,0.0007,
Kepler-854b,2455674.713603,2.3e-05,2.14463317,1e-07,3.901,0.018,
L98-59b,2459170.53302,0.00033,2.2531179,2.7e-06,0.9657,0.0011,2022AJ....164..225D
L98-59c,2459245.6539,0.00013,3.69067509,7.4e-07,1.2814,0.0015,
L98-59d,2459174.86925,0.00021,7.4507307,2.6e-06,0.8734,0.0039,
LHS1140b,2458103.084198,7.4e-05,24.737216,1.2e-05,2.09844,0.00015,2017Natur.544..333D;2021AJ....161...44E
LHS1140c,2458226.84397,2.6e-05,3.7779357,3.2e-06,1.14542,0.00014,2019AJ....157...32M
LHS1478b,2459597.76239,0.00035,1.9495387,1.3e-06,0.7053,0.0013,
LHS3844b,2458793.74747,4.7e-05,0.462929699,6.2e-08,0.5229,0.00047,2020AJ....160..188D
LP714-47b,2458948.94103,0.00022,4.0520355,1.7e-06,1.5054,0.0022,
LP791-18c,2459115.35992,0.00027,4.9899163,2.3e-06,1.2053,0.0024,2019ApJ...883L..16C
LTT1445Ab,2458953.94423,0.00077,5.358759,1e-05,1.5338,0.0019,
LTT1445Ac,2458899.91066,0.00039,3.1239012,3.6e-06,0.4236,0.0051,
LTT3780c,2459343.24501,0.00074,12.252247,1.3e-05,1.3929,0.0095,
LTT9779b,2459108.25997,0.00012,0.79206407,1.3e-07,0.8226,0.0071,
MASCARA-1b,2459815.476045,9.5e-05,2.1487719,1.9e-06,4.1705,0.0028,2021MNRAS.504.3316B
MASCARA-4b,2459567.669406,7.1e-05,2.82406781,5.7e-07,3.884,0.015,2020A&A...635A..60D;2022A&A...666A..47Z
NGTS-10b,2458466.72477,0.00025,0.76689338,1.6e-07,1.099,0.02,2020MNRAS.493..126M
NGTS-12b,2459627.4363,0.0012,7.532735,1.6e-05,5.8857,0.0067,2020MNRAS.499.3139B
NGTS-13b,2459643.78617,0.00097,4.1190828,6.6e-06,5.281,0.014,2021A&A...647A.180G
NGTS-1b,2458652.51257,0.00034,2.6473082,1.4e-06,1.204,0.01,2018MNRAS.475.4467B
NGTS-24b,2458790.73108,0.00092,3.4678761,3.3e-06,2.936,0.019,2023MNRAS.518.4845J
NGTS-2b,2459292.90773,0.00027,4.5111187,3.8e-06,4.6509,0.0051,2018MNRAS.481.4960R
NGTS-5b,2458885.08672,0.00022,3.35699146,7e-07,2.2045,0.0043,2019A&A...625A.142E
NGTS-6b,2459047.02418,0.00021,0.88205875,2.3e-07,0.958,0.025,2019MNRAS.489.4125V
NGTS-8b,2459657.40829,0.00041,2.4996862,1.1e-06,2.6136,0.0064,2020MNRAS.491.2834C
NGTS-9b,2459610.02835,0.00088,4.4352823,6e-06,2.057,0.029,2020MNRAS.491.2834C
Qatar-10b,2459638.208236,5.5e-05,1.64532658,2.5e-07,2.7738,0.0029,2019AJ....157..224A
Qatar-1b,2457980.733187,3.1e-05,1.420024447,3.1e-08,1.6605,0.0012,2011MNRAS.417..709A;2013A&A...554A..28C;2013A&A...555A..92V;2015A&A...577A.109M;2017AJ....153...78C;2017NewA...55...39P;2021AJ....161..108S;2022AJ....163..256M
Qatar-2b,2457153.928453,2.4e-05,1.337116516,5e-08,1.84372,0.00027,2014MNRAS.443.2391M
Qatar-3b,2457565.78263,0.00015,2.50790151,4.8e-07,3.0972,0.0052,2017AJ....153..200A
Qatar-4b,2459316.76367,0.00011,1.80536404,3.1e-07,2.1377,0.0062,2017AJ....153..200A;2019A&A...622A..81M;2021ApJS..255...15W
Qatar-5b,2457941.41097,0.00014,2.87929808,3.9e-07,2.8977,0.0033,2017AJ....153..200A;2019A&A...622A..81M
Qatar-6b,2459379.354484,9.3e-05,3.50620196,6e-07,1.587,0.024,2018AJ....155...52A;2023AcA....73...57M
Qatar-7b,2458650.89581,0.00015,2.03202355,3.6e-07,3.5821,0.0034,2019AJ....157...74A
Qatar-8b,2459577.82937,0.00013,3.7146472,1.6e-06,4.131,0.016,2019AJ....157..224A
Qatar-9b,2459571.312603,8.9e-05,1.54077557,3.5e-07,1.8702,0.0015,2019AJ....157..224A
TIC237913194b,2459578.16594,0.00044,15.168882,1.3e-05,1.914,0.02,
TIC257060897b,2459422.70506,0.00019,3.6600346,1.6e-06,4.6076,0.0044,2022MNRAS.509.2908M
TOI-1064c,2459642.6153,0.0016,12.226586,3.4e-05,2.1766,0.0019,
TOI-1107b,2459690.8805,0.00015,4.0782393,1.6e-06,4.9217,0.0016,
TOI-1130b,2459551.85,0.016,4.078352,9.6e-05,1.8907,0.0022,2020ApJ...892L...7H
TOI-1130c,2459534.6151,0.0013,8.349596,1.5e-05,2.0032,0.0046,2020ApJ...892L...7H
TOI-1136c,2459233.2184,0.0033,6.258708,4.8e-05,3.6482,0.0018,
TOI-1136d,2458986.5144,0.0022,12.518996,9.3e-05,4.0789,0.0031,
TOI-1136e,2459167.719,0.012,18.7953,0.0007,4.6533,0.0034,
TOI-1136f,2458988.8792,0.0046,26.31789,0.00037,4.9182,0.0054,
TOI-1181b,2459639.256141,4.5e-05,2.10319406,2.9e-07,4.0907,0.0016,2022MNRAS.513.5955K
TOI-1201b,2458758.05642,0.00066,2.4919715,4.3e-06,1.501,0.0016,
TOI-122b,2458420.52568,0.00015,5.0780234,3.7e-06,1.2518,0.006,2021AJ....161...13W
TOI-1231b,2459291.2558,0.00033,24.245541,1.3e-05,3.2689,0.0056,2021AJ....162...87B
TOI-1246d,2459285.9327,0.005,18.65536,0.0002,3.945,0.0039,
TOI-1259Ab,2459472.72377,3e-05,3.47797916,2.3e-07,2.47591,0.00079,
TOI-125b,2458978.6849,0.0027,4.651717,1.8e-05,2.9827,0.0021,
TOI-125c,2458847.1212,0.0038,9.154966,4.5e-05,2.8768,0.0039,
TOI-1260d,2459211.4906,0.0019,16.6081,0.00011,3.1788,0.0034,
TOI-1266c,2459423.2249,0.0015,18.801682,8.6e-05,2.1871,0.0067,2020A&A...642A..49D
TOI-1268b,2459503.04701,0.00014,8.157727,2.4e-06,3.9157,0.0039,
TOI-1272b,2458968.36162,0.00037,3.315977,3e-06,1.6053,0.0084,
TOI-1288b,2459344.11904,0.00015,2.69983041,7.7e-07,2.3763,0.0012,
TOI-1296b,2459577.63245,0.00012,3.9443731,1.3e-06,4.8348,0.0021,
TOI-1298b,2459551.17385,0.00015,4.5371419,2e-06,3.9518,0.0021,
TOI-1333b,2459687.4819,0.00023,4.720193,2.6e-06,4.6397,0.0072,2021AJ....161..194R
TOI-1422b,2458927.9392,0.0022,13.001772,7.5e-05,4.372,0.0031,
TOI-1431b,2459558.098917,6.8e-05,2.65023153,3.8e-07,2.4911,0.0047,
TOI-1468c,2459465.88794,0.0006,15.532467,2.4e-05,1.8781,0.0041,
TOI-1478b,2459483.4079,0.00039,10.18021,1.2e-05,4.2416,0.0069,
TOI-150.01,2459368.90094,0.00012,5.8574219,1.3e-06,5.8892,0.0072,2019ApJ...877L..29C
TOI-1516b,2459653.523161,7.8e-05,2.05601465,3.3e-07,2.9232,0.0013,2022MNRAS.513.5955K
TOI-1518b,2459616.588037,5.3e-05,1.90261185,2.4e-07,2.3556,0.0095,2021AJ....162..218C
TOI-157b,2459435.522677,6.5e-05,2.08453969,2.6e-07,2.1467,0.0023,
TOI-1601b,2459523.72703,0.0006,5.33174,5.5e-06,6.346,0.0043,2021AJ....161..194R
TOI-163b,2459373.969172,8.6e-05,4.23111677,7.2e-07,4.4219,0.0082,
TOI-1670c,2459402.88385,0.00029,40.750116,5.2e-05,5.411,0.02,2023ApJ...959L...5L
TOI-1694b,2458998.23331,0.00033,3.770145,2.7e-06,2.8591,0.0048,
TOI-169b,2459520.57167,0.00034,2.2554415,1.2e-06,1.709,0.03,
TOI-1710b,2459444.0471,0.00051,24.283359,2.2e-05,5.2533,0.0032,
TOI-1728b,2459485.69358,0.00033,3.4914034,2.9e-06,1.9095,0.004,
TOI-172b,2459359.90284,0.0009,9.476918,1.5e-05,4.733,0.0042,2019AJ....157..191R
TOI-1789b,2459470.47469,0.00031,3.2087107,3.5e-06,2.2907,0.0069,2022MNRAS.509.3339K
TOI-178d,2459586.5593,0.0016,6.55786,1.3e-05,2.3458,0.0025,
TOI-178e,2459249.538,0.0014,9.961654,1.6e-05,2.5041,0.0036,
TOI-178g,2459037.9748,0.0014,20.709826,3.1e-05,2.174,0.013,
TOI-1811b,2459349.15233,0.00017,3.7130671,1.6e-06,1.9509,0.0021,
TOI-181b,2459201.08028,0.00019,4.5320551,1.1e-06,2.441,0.0029,
TOI-1842b,2459469.47592,0.00085,9.573935,2.3e-05,4.292,0.014,
TOI-1899b,2459439.21529,0.0005,29.09025,3.3e-05,4.728,0.016,
TOI-1937Ab,2459668.11819,0.00011,0.94667899,2.5e-07,1.374,0.021,
TOI-2000c,2459666.81595,0.00031,9.1270364,8e-06,3.6634,0.004,
TOI-2018b,2459441.57071,0.00073,7.435583,1.5e-05,2.3624,0.0033,
TOI-201b,2459276.6845,0.0015,52.9786,0.00014,4.8144,0.0099,
TOI-2046b,2459892.828189,9.3e-05,1.497187,1.3e-06,2.4793,0.0048,2022MNRAS.513.5955K
TOI-2076b,2459313.2612,0.0018,10.355267,4.3e-05,3.3259,0.0034,2022A&A...664A.156O;2023ApJ...944L..41F
TOI-2076c,2459126.9699,0.0031,21.01542,0.00019,4.1967,0.0024,2022A&A...664A.156O
TOI-2076d,2459219.2996,0.0013,35.12559,0.00012,3.0419,0.0089,2022A&A...664A.156O
TOI-2109b,2459486.727696,5.4e-05,0.67247371,1.7e-07,1.91841,0.00072,2021AJ....162..256W
TOI-2136b,2459512.37588,0.00036,7.851949,1.8e-05,1.66,0.0019,
TOI-2145b,2459413.46423,0.00063,10.261119,2.1e-05,7.4746,0.0033,
TOI-2152Ab,2459620.00761,0.00014,3.37735535,9.3e-07,3.6476,0.0045,2023MNRAS.521.2765R
TOI-2154b,2459729.86237,0.00014,3.8240811,2.2e-06,2.4741,0.0054,
TOI-2158b,2459534.96705,0.00059,8.60075,3e-05,3.7222,0.0089,
TOI-216.01,2458952.637,0.035,34.506,0.0024,5.4736,0.0062,2021AJ....161..161D
TOI-216.02,2459201.64,0.16,17.2019,0.0066,2.2021,0.0092,2021AJ....161..161D
TOI-2194b,2459589.67451,0.00074,15.341964,2.2e-05,3.3998,0.0068,
TOI-2207b,2459459.8728,0.00066,8.001997,1e-05,4.6241,0.0036,
TOI-2236b,2459445.84225,0.00018,3.5315872,1.1e-06,3.0541,0.0031,2022AJ....164...70Y
TOI-2459b,2458910.84705,0.00073,19.104786,4e-05,3.2556,0.0042,
TOI-2497b,2459769.85029,0.00071,10.655709,1.5e-05,7.9203,0.005,
TOI-251b,2459571.98473,0.0009,4.9377287,6e-06,2.2878,0.0038,
TOI-2567b,2459755.7746,0.00039,5.983961,1.3e-05,5.4545,0.0032,
TOI-2570b,2459984.92098,0.00014,2.9887648,1.3e-06,3.0066,0.0035,
TOI-257b,2458771.90259,0.00051,18.387695,2.4e-05,6.4891,0.0024,
TOI-262b,2458969.39758,0.00088,11.145293,3.2e-05,1.5158,0.0043,2023AJ....165..134O
TOI-2641b,2459600.66711,0.00078,4.880969,1.1e-05,1.68,0.021,
TOI-269b,2459187.94803,0.00032,3.6977156,1.7e-06,0.9856,0.0021,
TOI-270b,2458874.314,0.0011,3.360166,1.1e-05,1.3856,0.0022,2022MNRAS.510.5464K
TOI-270c,2458802.71623,0.00038,5.660563,1e-05,1.6572,0.0012,2022MNRAS.510.5464K
TOI-270d,2458822.10811,0.00047,11.379549,2.6e-05,2.1487,0.0017,2022MNRAS.510.5464K
TOI-277b,2458704.5116,0.00096,3.993422,1.1e-05,1.636,0.011,
TOI-2803Ab,2459678.63667,0.00017,1.96229283,6.5e-07,3.0939,0.0036,2023ApJS..265....1Y
TOI-2818b,2459467.81327,0.00027,4.0396981,2.2e-06,3.8042,0.0045,2023ApJS..265....1Y
TOI-2977b,2459780.48366,0.0002,2.3505602,1.4e-06,2.9375,0.0041,2023ApJS..265....1Y
TOI-3023b,2459527.66761,0.00023,3.9014988,1.8e-06,4.9673,0.003,2023ApJS..265....1Y
TOI-3082b,2459391.9744,0.0014,1.926786,1.2e-05,1.7094,0.0037,
TOI-3362b,2459687.42951,0.0005,18.095385,1.4e-05,2.7332,0.0045,2021ApJ...920L..16D
TOI-3629b,2459622.74234,0.00019,3.9365539,2.9e-06,2.2475,0.0042,2022AJ....164...50C
TOI-3688Ab,2460124.07371,0.00036,3.2460695,6.5e-06,3.4941,0.0078,
TOI-3693b,2460033.629,0.00026,9.088511,1.2e-05,3.5594,0.0044,
TOI-3714b,2459676.59108,9.4e-05,2.15484892,7.5e-07,1.6392,0.0044,2022AJ....164...50C
TOI-3785b,2459754.37157,0.0005,4.6747482,3.9e-06,1.6001,0.0035,2023AJ....166...44P
TOI-3819b,2459791.48793,0.0005,3.2443088,4.6e-06,2.7845,0.0049,
TOI-3884b,2459824.64732,0.00019,4.544586,2.8e-06,1.6386,0.0019,
TOI-4010c,2459574.00514,0.00049,5.4146491,5.9e-06,2.7079,0.0027,2023AJ....166....7K
TOI-4087b,2459743.431257,9.9e-05,3.1774793,1e-06,2.9849,0.0014,
TOI-4137b,2459971.28508,0.00019,3.8016165,3.4e-06,3.4271,0.0034,
TOI-4145Ab,2459962.82564,0.00015,4.0664433,2.6e-06,2.1038,0.0046,
TOI-421c,2458745.41665,0.00064,16.067566,2.3e-05,2.6846,0.0057,
TOI-4308b,2459120.4359,0.0018,9.15122,3.6e-05,2.8268,0.0048,
TOI-431b,2458791.21953,0.00049,0.49005617,6.8e-07,1.0678,0.0012,
TOI-431d,2458851.84424,0.00033,12.461031,1.1e-05,3.4236,0.0069,
TOI-4406b,2459184.4505,0.0013,30.083522,5.5e-05,3.7283,0.0097,2023AJ....165..227B
TOI-444b,2458633.1715,0.0011,17.964078,5.8e-05,3.7586,0.0027,
TOI-4479b,2460016.43991,0.00088,1.158929,4.8e-06,1.0981,0.0078,
TOI-451c,2459036.8846,0.0024,9.192386,8.4e-05,3.5731,0.0023,
TOI-451d,2458727.5673,0.00087,16.364909,4e-05,4.095,0.0019,
TOI-4603b,2459773.73917,0.00066,7.245601,1.3e-05,2.861,0.02,
TOI-481b,2459286.47818,0.00012,10.3311589,2.1e-06,5.75839,0.00099,
TOI-530b,2459664.67987,0.00038,6.3875835,4e-06,2.5776,0.0045,
TOI-532b,2459831.66723,0.0004,2.3266502,1.2e-06,1.7479,0.0025,
TOI-559b,2459012.53958,0.0002,6.9839033,6.2e-06,5.1568,0.0027,2022AJ....163....9I
TOI-561c,2459313.9145,0.0011,10.778824,1.7e-05,3.8525,0.0036,
TOI-564b,2459315.70642,0.00027,1.65114323,7.6e-07,1.0276,0.0065,
TOI-615b,2459693.02416,0.00027,4.6616096,3.4e-06,4.1785,0.0034,
TOI-622b,2459295.39747,0.00014,6.4025277,1.6e-06,3.9383,0.003,
TOI-628b,2458919.29231,0.00034,3.4095592,2.1e-06,3.8017,0.0028,2021AJ....161..194R
TOI-640b,2459265.34839,0.00034,5.003707,1.5e-05,3.6401,0.0076,
TOI-672b,2459265.92853,0.00017,3.6335802,1e-06,1.7968,0.0028,
TOI-674b,2459062.541166,7.4e-05,1.9771646,2.8e-07,1.092,0.0013,2022AJ....164..197B
TOI-677b,2459334.03639,0.00014,11.2365969,2.7e-06,2.4699,0.0031,
TOI-700c,2459174.7459,0.0004,16.0510947,9.5e-06,1.4869,0.008,
TOI-712c,2459359.9927,0.0026,51.69934,0.00021,4.5747,0.0038,
TOI-776b,2459057.9657,0.0011,8.246613,1.5e-05,2.4267,0.002,
TOI-776c,2459246.21,0.00087,15.665396,2.5e-05,2.9893,0.0027,
TOI-778b,2459000.37557,0.00013,4.6336102,1.5e-06,3.7292,0.0024,
TOI-824b,2459170.32685,0.00036,1.39297407,8.1e-07,1.1549,0.0041,
TOI-836b,2459161.0536,0.0012,3.816724,1.4e-05,1.7636,0.0033,
TOI-837b,2459481.68837,0.00034,8.3249091,5.4e-06,1.9486,0.0056,
TOI-892b,2459123.91295,0.0007,10.626621,2.9e-05,5.6242,0.0061,2020AJ....160..235B
TOI-905b,2459611.85687,0.00012,3.73956562,8.9e-07,2.0113,0.0048,
TOI-913b,2459335.5692,0.0011,11.099352,1.6e-05,3.3259,0.0064,
TOI-942b,2458861.0223,0.0021,4.324177,1.7e-05,3.4114,0.0049,2021AJ....161....2Z
TOI-942c,2459015.8088,0.0015,10.156325,4.3e-05,4.5252,0.0051,2021AJ....161....2Z
TrES-1b,2457322.85268,5.9e-05,3.030069546,7.2e-08,2.50408,0.00069,2004ApJ...613L.153A;2007ApJ...657.1098W;2007PASJ...59..763N;2009A&A...508.1011R;2009AN....330..475R;2021ApJS..255...15W
TrES-2b,2455714.2416097,4.3e-06,2.470613387,2.3e-08,1.7918,0.0018,2006ApJ...651L..61O;2007ApJ...664.1185H;2009AN....330..459R;2010A&A...510A.107M;2011ApJ...726...94C;2016MNRAS.459..789T;2019MNRAS.486.2290O
TrES-3b,2457657.754796,2.3e-05,1.306186314,3.3e-08,1.36395,0.00089,2007ApJ...663L..37O;2009ApJ...691.1145S;2009ApJ...700.1078G;2010MNRAS.408.1494C;2011ApJ...726...94C;2013ApJ...764....8K;2013MNRAS.428..678T;2016A&A...585A.114P;2017ApJ...848....9S;2017NewA...55...39P;2020AJ....160...47M;2021AJ....162...18S;2021TJAA....2...28A;2022NewA...9101680S
TrES-4b,2458168.65881,0.00021,3.55392878,3.6e-07,3.6728,0.0045,2007ApJ...667L.195M;2011AJ....141..179C;2023AcA....73...57M
TrES-5b,2457774.827187,5.1e-05,1.482246565,5.5e-08,1.8184,0.0017,2011ApJ...741..114M;2015MNRAS.448.2617M;2018MNRAS.480..291S;2021A&A...656A..88M
WASP-100b,2459155.915193,4.5e-05,2.84938233,2e-07,3.901,0.017,2014MNRAS.440.1982H
WASP-101b,2458470.303794,9.6e-05,3.58570704,3e-07,2.7165,0.0038,2014MNRAS.440.1982H
WASP-103b,2457497.135821,2.9e-05,0.92554545,3.6e-08,2.6736,0.0015,2014A&A...562L...3G;2015MNRAS.447..711S;2017A&A...606A..18L;2017MNRAS.472.3871T;2018AcA....68..371M;2018MNRAS.474.2334D;2020AJ....159..150P;2021AJ....162...34K;2022A&A...657A..52B;2022MNRAS.512.2062B
WASP-104b,2457950.868907,1.7e-05,1.75540577,1.2e-07,1.7786,0.0021,2014A&A...570A..64S;2021ApJS..255...15W
WASP-105b,2458190.40155,0.00013,7.87289238,7e-07,3.7172,0.0014,2017A&A...604A.110A
WASP-106b,2457940.81962,0.00025,9.2897057,1.6e-06,5.3678,0.0054,2014A&A...570A..64S
WASP-107b,2457584.32993,5.3e-05,5.72148891,6.7e-07,2.76723,0.00047,2017A&A...604A.110A
WASP-10b,2456853.689643,7.2e-05,3.0927278,1.2e-07,2.2713,0.0022,2009MNRAS.392.1585C;2010ApJ...717..235D;2011A&A...535A...7M;2011MNRAS.411.1204M;2013MNRAS.430.3032B;2016PASP..128b4402S
WASP-110b,2459876.83674,0.00018,3.778397,1.9e-06,2.8292,0.0088,
WASP-113b,2457251.604213,4e-05,4.54216744,5.6e-07,4.3327,0.0081,2016A&A...593A.113B
WASP-114b,2458249.03575,0.00017,1.54877476,1.8e-07,2.8256,0.0027,2016A&A...593A.113B;2020AJ....159..150P
WASP-117b,2458768.416527,8.3e-05,10.0205924,2.7e-06,5.929,0.018,2014A&A...568A..81L;2019A&A...622A..81M;2020AJ....160..233A
WASP-118b,2457961.16877,0.00018,4.0460508,7.1e-07,4.91701,0.00028,2016MNRAS.463.3276H
WASP-119b,2459307.332894,5.3e-05,2.4998046,2e-07,2.961,0.012,2020AcA....70..181M
WASP-11b,2457376.590254,8.5e-05,3.72247915,1.7e-07,2.5803,0.0018,2009A&A...502..395W;2012PASP..124..212S;2014AJ....147...92W;2015A&A...579A.136M
WASP-120b,2458541.73453,0.0002,3.6112671,8.9e-07,3.5866,0.0077,2016PASP..128f4401T
WASP-121b,2458629.690691,2.6e-05,1.274924794,3.5e-08,2.9356,0.0014,2016MNRAS.458.4025D;2018AJ....155..156T;2018AJ....156..283E;2019AJ....158...91S
WASP-123b,2459096.27032,9.1e-05,2.97764405,3.4e-07,3.1052,0.0048,2016PASP..128f4401T
WASP-124b,2458421.488636,8.6e-05,3.37264979,2.4e-07,2.6038,0.0028,2016A&A...591A..55M;2023AJ....166..120M
WASP-126b,2459123.407077,4.9e-05,3.28878721,2.5e-07,3.4416,0.0045,2016A&A...591A..55M
WASP-127b,2458627.503255,7.4e-05,4.17806464,3.7e-07,4.318,0.0056,2017A&A...599A...3L;2017A&A...602L..15P;2018A&A...616A.145C;2020AJ....160..109S
WASP-129b,2458642.66427,0.00017,5.74813584,7.7e-07,2.6719,0.0018,2016A&A...591A..55M
WASP-12b,2457368.4973,5.9e-05,1.091418859,3.9e-08,2.9956,0.0015,2009ApJ...693.1920H;2011A&A...528A..65M;2011AJ....141..179C;2012ApJ...760...79H;2013A&A...551A.108M;2013MNRAS.436.2956S;2014AJ....147..161S;2015ApJ...814...66K;2016A&A...588L...6M;2017AJ....153...78C;2017AJ....154....4P;2018AcA....68..371M;2020ApJ...888L...5Y
WASP-130b,2458353.46406,0.00018,11.5509694,1.6e-06,3.7368,0.0031,2017MNRAS.465.3693H
WASP-131b,2459000.73076,0.00018,5.32201083,8.6e-07,3.8906,0.0044,2017MNRAS.465.3693H
WASP-132b,2459159.27036,0.00015,7.1335137,1.1e-06,3.1419,0.0036,2017MNRAS.465.3693H
WASP-133b,2457789.50349,0.0003,2.17642445,5.9e-07,3.4181,0.0019,2016A&A...591A..55M
WASP-135b,2459949.43233,0.0001,1.40137944,3.4e-07,1.648,0.0079,2016PASP..128b4401S
WASP-136b,2459473.24591,0.00037,5.2153592,2.7e-06,5.6925,0.0095,2017A&A...599A...3L
WASP-138b,2458311.55351,0.00034,3.6344332,1.5e-06,4.0174,0.0031,2017A&A...599A...3L
WASP-139b,2458482.35988,0.00023,5.9242656,1.5e-06,2.7743,0.0041,2017MNRAS.465.3693H
WASP-13b,2457473.42766,0.00023,4.35301099,5.4e-07,3.8899,0.0086,2009A&A...502..391S;2012MNRAS.419.1248B
WASP-140b,2458546.856513,6.9e-05,2.2359844,2.5e-07,1.453,0.028,2017MNRAS.465.3693H;2022AJ....163..256M
WASP-141b,2458175.01879,0.00026,3.31066696,8e-07,3.5908,0.0038,2017MNRAS.465.3693H
WASP-142b,2458588.48837,0.00026,2.05286924,4.4e-07,2.7564,0.0076,2017MNRAS.465.3693H
WASP-144b,2458312.38049,0.00014,2.27831304,2.3e-07,2.105,0.003,2019MNRAS.482.1379H
WASP-145Ab,2459223.52249,0.00011,1.76903829,1.7e-07,1.0449,0.0029,2019MNRAS.482.1379H
WASP-147b,2459190.76243,0.00051,4.6027445,2.2e-06,4.405,0.017,2019MNRAS.482..301L
WASP-148b,2458582.5548,0.0012,8.803812,1e-05,3.0108,0.002,2020A&A...640A..32H
WASP-14b,2457676.650366,8.2e-05,2.243766466,8.7e-08,2.8485,0.0016,2009MNRAS.392.1532J;2009PASP..121.1104J;2013ApJ...779....5B;2015ApJ...811..122W;2015MNRAS.451.4139R
WASP-150b,2458662.18076,0.00025,5.644213,1.2e-06,2.797,0.01,2020AJ....159..255C
WASP-151b,2458108.21958,0.00019,4.5334685,1.1e-06,3.6634,0.0015,
WASP-153b,2459294.53954,0.00027,3.3326096,1.2e-06,3.8589,0.0047,2018A&A...610A..63D
WASP-156b,2459457.57218,0.00017,3.83616303,8.7e-07,2.4057,0.0028,2018A&A...610A..63D
WASP-157b,2457826.835939,4.2e-05,3.95161598,3.2e-07,1.9353,0.0093,
WASP-158b,2459265.26862,0.00057,3.6563304,1.9e-06,3.61,0.011,2019MNRAS.482.1379H
WASP-159b,2458689.63686,0.00052,3.8404181,2.9e-06,5.7124,0.007,2019MNRAS.482.1379H
WASP-15b,2456479.50824,0.00015,3.75209921,4.1e-07,3.7455,0.0035,2009AJ....137.4834W;2013MNRAS.434.1300S
WASP-160Bb,2458879.7478,0.00019,3.76849434,6.8e-07,2.8502,0.0045,2019MNRAS.482..301L
WASP-161b,2459400.3775,0.004,5.405515,3.4e-05,4.8994,0.0081,2019AJ....157...43B
WASP-162b,2458837.09316,0.0004,9.6246682,3.8e-06,4.2737,0.006,2019MNRAS.482.1379H
WASP-163b,2459446.05704,0.00021,1.60968837,4.3e-07,2.2629,0.0073,2019AJ....157...43B
WASP-164b,2458906.35171,0.00013,1.77713697,2e-07,1.6174,0.004,2019MNRAS.482..301L
WASP-165b,2459070.56959,0.00065,3.4655059,2.2e-06,4.24,0.021,2019MNRAS.482..301L
WASP-166b,2459155.85962,0.00021,5.4435409,1.6e-06,3.5999,0.0029,2019MNRAS.488.3067H
WASP-167b,2458612.4016,0.00016,2.02195908,2.4e-07,2.9839,0.003,2017MNRAS.471.2743T
WASP-168b,2459110.91369,0.00022,4.1536581,1e-06,1.908,0.0065,2019MNRAS.482.1379H
WASP-169b,2458763.18827,0.00081,5.6114203,5.9e-06,6.089,0.012,2019MNRAS.489.2478N
WASP-16b,2456399.45699,0.00012,3.11860352,2.4e-07,2.098,0.01,2009ApJ...703..752L;2013MNRAS.434.1300S
WASP-170b,2459265.53377,0.00011,2.34477791,3e-07,2.056,0.012,2019AJ....157...43B
WASP-171b,2458693.72031,0.00095,3.8186198,6.2e-06,4.6051,0.0062,2019MNRAS.489.2478N
WASP-172b,2459173.93855,0.00024,5.4774331,1.4e-06,5.4137,0.0071,2019MNRAS.482.1379H
WASP-173Ab,2458972.256311,8.8e-05,1.38665306,1.3e-07,2.3235,0.0021,2019MNRAS.482.1379H
WASP-174b,2458600.56475,0.00015,4.2336991,1.1e-06,2.054,0.012,2018MNRAS.480.5307T;2020A&A...633A..30M
WASP-175b,2458559.95607,0.00029,3.06529535,7.4e-07,2.6921,0.0058,2019MNRAS.489.2478N
WASP-176b,2459193.34636,0.00045,3.8990588,2e-06,5.0849,0.0063,2020AJ....159..255C
WASP-177b,2459342.85724,0.00016,3.07171981,6.7e-07,1.7272,0.0057,2019MNRAS.485.5790T
WASP-178b,2458786.79918,0.00059,3.3448383,1.2e-06,3.4877,0.0057,2019MNRAS.490.1479H
WASP-17b,2457562.51247,0.00011,3.73548546,2.5e-07,4.3484,0.0047,2010ApJ...709..159A;2012MNRAS.426.1338S;2016A&A...596A..47S;2020AJ....160..201C;2022MNRAS.512.4185A
WASP-180Ab,2458663.360848,7.5e-05,3.40926453,2.7e-07,3.2018,0.0027,2019MNRAS.490.2467T
WASP-181b,2459166.79292,0.0002,4.51950074,8.7e-07,3.0695,0.0047,2019MNRAS.485.5790T
WASP-182b,2458943.95572,0.00041,3.376989,1.6e-06,2.5975,0.0066,2019MNRAS.489.2478N
WASP-183b,2459732.8256,0.00023,4.1117669,2.9e-06,2.091,0.013,2019MNRAS.485.5790T
WASP-184b,2459070.5284,0.0006,5.1817242,2.9e-06,4.796,0.01,2019MNRAS.490.1479H
WASP-185b,2458597.5532,0.0019,9.387404,1.2e-05,4.667,0.027,2019MNRAS.490.1479H
WASP-186b,2459494.4842,0.00027,5.026797,1.5e-06,2.705,0.012,2020MNRAS.499..428S
WASP-187b,2459537.01832,0.00055,5.1478831,2.3e-06,5.945,0.019,2020MNRAS.499..428S
WASP-189b,2459065.46736,4.2e-05,2.7240312,4.5e-07,4.3881,0.00064,2020A&A...643A..94L;2022A&A...659A..74D
WASP-18b,2458793.174725,1.6e-05,0.941452406,1.6e-08,2.17958,0.0003,2009Natur.460.1098H;2013MNRAS.428.2645M;2017ApJ...836L..24W
WASP-190b,2459087.38943,0.00039,5.367765,2.3e-06,4.5376,0.0075,2019AJ....157..141T
WASP-192b,2459790.16891,0.00049,2.8786703,2.5e-06,2.333,0.018,2019MNRAS.490.1479H
WASP-19b,2457257.025896,3.4e-05,0.788838987,1.8e-08,1.6593,0.0027,2010ApJ...708..224H;2011AJ....142..115D;2013A&A...552A...2L;2013ApJ...771..108B;2013MNRAS.428.3671T;2013MNRAS.434.3252H;2013MNRAS.436....2M;2017Natur.549..238S;2019MNRAS.482.2065E;2022MNRAS.515.5018P;2023Univ...10...12K
WASP-1b,2457294.28313,0.00013,2.51994683,1.4e-07,3.7576,0.0026,2007ApJ...658.1322C;2007MNRAS.375..951C;2007MNRAS.376.1296S;2014AN....335..797G;2014AcA....64...27M;2016MNRAS.459..789T
WASP-20b,2458562.35009,0.00014,4.89964519,4.6e-07,3.288,0.023,2015A&A...575A..61A
WASP-21b,2458330.7238,0.00015,4.32250611,5.7e-07,3.3957,0.0057,2010A&A...519A..98B;2013A&A...557A..30C;2015MNRAS.451.4060S;2020A&A...642A..54C;2020MNRAS.497.5182A
WASP-22b,2457030.6052,0.00016,3.53272911,4.4e-07,3.4842,0.004,2016MNRAS.457.4205S
WASP-23b,2457943.608808,8.3e-05,2.94442739,1.4e-07,2.41456,0.00083,2011A&A...531A..24T;2013A&A...553A..26N
WASP-24b,2456387.7812,0.00016,2.34122031,1.8e-07,2.7454,0.0024,2010ApJ...720..337S;2017MNRAS.472.3871T;2021ApJS..255...15W
WASP-25b,2458497.69453,0.00011,3.76483332,3.1e-07,2.7645,0.0026,2011MNRAS.410.1631E;2023AJ....166..120M
WASP-26b,2457450.20769,0.00023,2.75659766,4.4e-07,2.2996,0.0089,2010A&A...520A..56S;2014MNRAS.444..776S
WASP-28b,2458058.38003,0.00012,3.40883447,3.5e-07,3.292,0.005,2015A&A...575A..61A;2015MNRAS.446.1389P;2016AcA....66...55M;2021ApJS..255...15W
WASP-29b,2458415.25582,0.0001,3.92271189,2.4e-07,2.6332,0.0035,2011AJ....142..115D;2013MNRAS.428.3680G
WASP-2b,2455573.398556,6.7e-05,2.152221956,8e-08,1.7712,0.0017,2007ApJ...658.1322C;2010MNRAS.408.1680S;2013ApJ...764L..17B;2019PASP..131k5003A
WASP-31b,2457944.64622,0.00015,3.40588752,3e-07,2.6657,0.0054,2011A&A...531A..60A;2011AJ....142..115D;2015MNRAS.446.2428S
WASP-32b,2457771.84578,0.00015,2.71866169,3e-07,2.4177,0.0058,2010PASP..122.1465M;2012PASP..124..212S;2015RAA....15..117S;2023MNRAS.520.1642S
WASP-33b,2458518.16266,0.00014,1.21987081,1.1e-07,2.8721,0.0022,2011A&A...526L..10H;2011MNRAS.416.2096S;2015A&A...584A..75V;2016MNRAS.459..789T;2017AJ....154..221N;2018AJ....155...83Z;2020A&A...639A..34V;2021AJ....161..152C;2022MNRAS.512.4404W
WASP-34b,2459038.6385,0.00013,4.31768429,6.1e-07,2.1149,0.0068,2011A&A...526A.130S;2022AJ....163..256M
WASP-35b,2458203.005233,9.6e-05,3.1615687,2.3e-07,3.1553,0.0024,2011AJ....142...86E;2022AJ....163..208B
WASP-36b,2457168.698136,5.4e-05,1.537365592,6.3e-08,1.8221,0.0016,2012AJ....143...81S;2016MNRAS.459..789T;2016MNRAS.459.1393M;2021ApJS..255...15W
WASP-37b,2458569.08367,0.00017,3.5774788,4e-07,3.1429,0.0038,2011AJ....141....8S;2019A&A...622A..81M;2021ApJS..255...15W
WASP-38b,2456992.04593,0.00096,6.8718855,4.2e-06,4.6598,0.0044,2011A&A...525A..54B;2021ApJS..255...15W
WASP-39b,2459661.843065,2.2e-05,4.05528028,1.4e-07,2.8814,0.0047,2011A&A...531A..40F;2017ApJ...834...50B;2019AJ....158..144K;2023Natur.614..653A;2023Natur.614..670F
WASP-3b,2457381.353164,6.1e-05,1.84683512,5.2e-08,2.80069,0.00051,2008A&A...492..603G;2008MNRAS.385.1576P;2010ApJ...715..421T;2010MNRAS.407.2625M;2011ApJ...726...94C;2012MNRAS.423.1381E;2012MNRAS.427.2757M;2012PASP..124..212S;2013A&A...549A..30N;2013AJ....146..147M
WASP-41b,2457394.679231,5.8e-05,3.05240178,1.4e-07,2.6138,0.0015,2011PASP..123..547M;2016A&A...586A..93N;2016MNRAS.457.4205S
WASP-42b,2457174.961996,6.7e-05,4.98168168,2.5e-07,2.8978,0.0023,2012A&A...544A..72L;2016MNRAS.457.4205S
WASP-43b,2457650.409087,2.7e-05,0.813474057,1.4e-08,1.22946,0.00068,2011A&A...535L...7H;2012A&A...542A...4G;2014A&A...563A..40C;2014A&A...563A..41M;2016AJ....151...17J;2016AJ....151..137H;2017A&A...601A..53E;2018ChA&A..42..101S;2020AJ....159...13W;2021ApJS..255...15W;2023AJ....165..107M
WASP-44b,2456515.396464,9.7e-05,2.42381135,1.7e-07,2.2374,0.0082,2012MNRAS.422.1988A;2013MNRAS.430.2932M;2016MNRAS.459..789T;2017MNRAS.471..650M;2019PASP..131k5003A
WASP-45b,2458929.9716,0.00018,3.12607676,5e-07,1.7382,0.0041,2012MNRAS.422.1988A;2019PASP..131k5003A
WASP-46b,2458164.37754,0.00011,1.430371864,9.2e-08,1.65152,0.0007,2012MNRAS.422.1988A;2017MNRAS.471..650M;2018MNRAS.473.5126P
WASP-47b,2457590.21306,0.00011,4.15915063,3.9e-07,3.57301,0.00071,2012MNRAS.426..739H;2023A&A...673A..42N
WASP-48b,2458892.97779,8.4e-05,2.14363676,1.4e-07,3.112,0.0038,2011AJ....142...86E;2016MNRAS.459..789T;2017A&A...605A.114M;2023AcA....73...57M
WASP-49b,2457519.46561,0.00011,2.78173721,1.9e-07,2.1555,0.0026,2012A&A...544A..72L;2016A&A...587A..67L
WASP-4b,2456076.176644,1.8e-05,1.338231335,2.1e-08,2.17115,0.00072,2008ApJ...675L.113W;2009A&A...496..259G;2009MNRAS.399..287S;2011AJ....142..115D;2011ApJ...733..127S;2012A&A...539A.159N;2013MNRAS.434...46H;2017AJ....154...95H;2019MNRAS.490.4230S;2022AJ....163..281T;2023A&A...669A.124H
WASP-50b,2458684.806211,8.5e-05,1.9550929,1.5e-07,1.8078,0.003,2011A&A...533A..88G
WASP-52b,2457058.773584,5.5e-05,1.749781004,8.5e-08,1.8214,0.0028,2013A&A...549A.134H;2016MNRAS.463.2922K;2017A&A...600L..11C;2017MNRAS.465..843M;2017MNRAS.470..742L;2018AJ....156..124B;2019MNRAS.486.2290O;2020PASP..132e4401Z;2021ApJS..255...15W;2022MNRAS.509.5102S
WASP-53b,2457386.6591,0.0001,3.30984276,2.2e-07,2.262,0.0037,2017MNRAS.467.1714T
WASP-54b,2459296.90287,0.00015,3.69359938,7.1e-07,4.4729,0.0062,2013A&A...551A..73F
WASP-55b,2457381.2917,0.0001,4.46562934,4.6e-07,3.5564,0.0023,2016MNRAS.457.4205S
WASP-56b,2456441.82702,0.00021,4.61705922,6.8e-07,3.6291,0.0075,2013A&A...551A..73F;2021ApJS..255...15W
WASP-57b,2456524.131678,9.8e-05,2.83891814,3.2e-07,2.3324,0.004,2013A&A...551A..73F;2015MNRAS.454.3094S
WASP-58b,2459298.04882,0.00012,5.01721382,8.4e-07,3.798,0.016,2013A&A...549A.134H
WASP-59b,2459695.71571,0.00015,7.9195883,1.3e-06,2.4647,0.0064,2013A&A...549A.134H
WASP-5b,2456678.225383,6.2e-05,1.628429917,4.5e-08,2.4119,0.0026,2008MNRAS.387L...4A;2011AJ....142..115D;2011PASJ...63..287F;2012ApJ...748...22H;2017MNRAS.471..650M
WASP-60b,2458906.90446,0.00025,4.30500416,8.8e-07,3.339,0.014,2013A&A...549A.134H;2021ApJS..255...15W
WASP-61b,2457513.70875,0.00023,3.85589724,5.1e-07,4.0602,0.002,2012MNRAS.426..739H;2017MNRAS.464..810B
WASP-62b,2459089.34399,2.4e-05,4.41193826,1.7e-07,3.8136,0.0034,2012MNRAS.426..739H;2017MNRAS.464..810B;2020AJ....160..109S
WASP-63b,2458618.55188,0.00018,4.37808197,6.9e-07,5.4329,0.0059,2012MNRAS.426..739H
WASP-64b,2457429.644774,8.4e-05,1.573290335,7.7e-08,2.4221,0.0024,2013A&A...552A..82G;2017PASP..129j5001K
WASP-65b,2458877.458483,8.9e-05,2.31142053,1.5e-07,2.7513,0.0017,2013A&A...559A..36G;2021ApJS..255...15W
WASP-66b,2458074.27406,0.00027,4.08605134,6.2e-07,4.5376,0.0049,2012MNRAS.426..739H
WASP-67b,2456724.18524,0.00012,4.61441621,5.3e-07,1.752,0.025,2012MNRAS.426..739H;2014A&A...568A.127M;2018AJ....155...55B
WASP-68b,2456852.93247,0.00054,5.0843153,1.9e-06,5.1439,0.0096,2014A&A...563A.143D
WASP-69b,2458924.57637,0.00015,3.8681384,4.2e-07,2.2378,0.0048,2014MNRAS.445.1114A;2018AJ....155..156T;2020A&A...641A.158M;2023MNRAS.521.5860O
WASP-6b,2456239.963197,5.8e-05,3.36100218,1e-07,2.6094,0.0022,2009A&A...501..785G;2011AJ....142..115D;2015ApJ...810..118K;2015MNRAS.447..463N;2015MNRAS.450.1760T
WASP-70Ab,2456527.37691,0.00038,3.71301737,9.3e-07,3.3481,0.0047,2014MNRAS.445.1114A
WASP-71b,2459159.38886,0.0002,2.90368293,4.9e-07,5.0665,0.0061,2013A&A...552A.120S
WASP-72b,2458813.44716,0.0002,2.21674318,9e-07,3.849,0.015,2013A&A...552A..82G
WASP-73b,2458850.84802,0.00027,4.0872984,1.2e-06,5.619,0.016,2014A&A...563A.143D
WASP-74b,2457282.89704,0.00015,2.13775158,4.7e-07,2.3395,0.004,2015AJ....150...18H;2019MNRAS.485.5168M;2022MNRAS.512.2062B
WASP-75b,2457119.25061,5.4e-05,2.48419766,2.3e-07,1.98,0.0072,2013A&A...559A..36G
WASP-76b,2459313.154379,5.8e-05,1.80988044,2.6e-07,3.7858,0.0026,2016A&A...585A.126W;2020Natur.580..597E
WASP-77Ab,2458744.19174,4.9e-05,1.360028897,9.4e-08,2.1838,0.0013,2013PASP..125...48M;2016MNRAS.459..789T;2020A&A...636A..98C
WASP-78b,2458151.07717,0.0002,2.17518543,3.1e-07,4.8002,0.0075,2012A&A...547A..61S;2017MNRAS.464..810B
WASP-79b,2458603.336285,6.1e-05,3.66239184,4.1e-07,3.851,0.015,2012A&A...547A..61S;2020AJ....160..109S
WASP-7b,2459504.49547,0.00015,4.9546494,8.9e-07,3.8917,0.007,2009ApJ...690L..89H
WASP-80b,2457162.352461,4.5e-05,3.06785211,1e-07,2.13559,0.00076,2013A&A...551A..80T;2014A&A...562A.126M;2014ApJ...790..108F;2018MNRAS.474..876K;2021ApJS..255...15W
WASP-81b,2458249.23761,0.00023,2.7164845,3.9e-07,3.5037,0.0037,2017MNRAS.467.1714T
WASP-82b,2458238.73841,0.00015,2.705784,6e-07,5.1023,0.0036,2016A&A...585A.126W
WASP-83b,2458041.68529,0.00022,4.97129237,7.7e-07,3.4218,0.0071,2015AJ....150...18H
WASP-84b,2457172.55019,0.0001,8.52349598,6.2e-07,2.7505,0.0022,2014MNRAS.445.1114A;2015ApJ...800L...9A
WASP-85Ab,2456969.633888,1.6e-05,2.655674329,7.3e-08,2.644627,8.5e-05,2014arXiv1412.7761B;2017ApJ...848....9S
WASP-87b,2458396.33927,0.00015,1.68279423,2.2e-07,3.0542,0.003,2014arXiv1410.3449A
WASP-88b,2458486.05719,0.00025,4.954001,1.3e-06,6.065,0.013,2014A&A...563A.143D;2021MNRAS.506.2853S
WASP-89b,2457475.74774,0.00012,3.35641758,2.4e-07,2.4593,0.0017,2015AJ....150...18H
WASP-8b,2458913.71401,0.00012,8.15872688,8.2e-07,4.4139,0.0081,2010A&A...517L...1Q
WASP-90b,2458068.37618,0.00034,3.9162642,7.7e-07,3.3841,0.0092,2016A&A...585A.126W
WASP-91b,2459104.694327,7.5e-05,2.79857888,2e-07,2.3602,0.0029,2017A&A...604A.110A
WASP-92b,2458575.52943,0.00015,2.17467324,2.7e-07,2.805,0.0043,2016MNRAS.463.3276H
WASP-93b,2459156.4021,0.00019,2.73253766,4.3e-07,2.2381,0.0041,2016MNRAS.463.3276H
WASP-94Ab,2458739.12004,0.00012,3.95020155,4.3e-07,4.5725,0.0031,2014A&A...572A..49N;2022MNRAS.510.4857A
WASP-95b,2458577.742511,9.2e-05,2.18466646,3.2e-07,2.852,0.0038,2014MNRAS.440.1982H
WASP-96b,2459378.471656,5.1e-05,3.42525672,1.9e-07,2.4484,0.0044,2014MNRAS.440.1982H;2018Natur.557..526N;2021AJ....161....4Y;2022AJ....164..134M;2023MNRAS.524..835R
WASP-97b,2459041.573915,6.9e-05,2.07275981,1.4e-07,2.6206,0.0022,2014MNRAS.440.1982H
WASP-98b,2457447.345161,6.8e-05,2.96264182,1.8e-07,1.935,0.0022,2014MNRAS.440.1982H;2016MNRAS.461.1053M;2017PASP..129j5001K
WASP-99b,2459107.03289,0.00019,5.7525834,1.5e-06,5.3797,0.0079,2014MNRAS.440.1982H
XO-1b,2456264.47533,7.6e-05,3.9415048,1.6e-07,2.9734,0.0015,2006ApJ...648.1228M;2006ApJ...652.1715H;2009A&A...507..481C;2010ApJ...719.1796B;2013ApJ...774...95D;2018MNRAS.481.4261S
XO-2Nb,2458390.674458,9.8e-05,2.61585974,1.3e-07,2.7055,0.0016,2007ApJ...671.2115B;2021ApJS..255...15W
XO-3b,2458691.40475,0.0001,3.19152416,1.5e-07,2.9383,0.002,2008A&A...488..763H;2008ApJ...683.1076W;2009ApJ...700..302W;2017MNRAS.472.3871T
XO-4b,2458153.11815,0.00018,4.12506593,3.8e-07,4.4313,0.0032,2008arXiv0805.2921M;2010PASJ...62L..61N;2012ApJ...746..111T;2016ApJ...820...87V
XO-5b,2457513.41573,0.00016,4.18775653,3.5e-07,3.1188,0.0025,2008ApJ...686.1331B;2009ApJ...700..783P;2015AcA....65..117S;2021ApJS..255...15W
XO-6b,2459423.748229,7e-05,3.76499237,4.6e-07,2.899,0.022,2017AJ....153...94C
XO-7b,2459567.216832,7.2e-05,2.86413332,4.7e-07,2.7939,0.0042,2020AJ....159...44C
piMenc,2459384.7663,0.00015,6.2678206,1.3e-06,2.96726,0.00098,
